Parallel Tensor Compression for Large-Scale Scientific Data

As parallel computing trends towards the exascale, scientific data produced by high-fidelity simulations are growing increasingly massive. For instance, a simulation on a three-dimensional spatial grid with 512 points per dimension that tracks 64 variables per grid point for 128 time steps yields 8~TB of data, assuming double precision. By viewing the data as a dense five-way tensor, we can compute a Tucker decomposition to find inherent low-dimensional multilinear structure, achieving compression ratios of up to 5000 on real-world data sets with negligible loss in accuracy. So that we can operate on such massive data, we present the first-ever distributed-memory parallel implementation for the Tucker decomposition, whose key computations correspond to parallel linear algebra operations, albeit with nonstandard data layouts. Our approach specifies a data distribution for tensors that avoids any tensor data redistribution, either locally or in parallel. We provide accompanying analysis of the computation and communication costs of the algorithms. To demonstrate the compression and accuracy of the method, we apply our approach to real-world data sets from combustion science simulations. We also provide detailed performance results, including parallel performance in both weak and strong scaling experiments.

==> compression.dat <==
Error hcci_1      hcci_20     hcci_627    tj_1        tj_16       tjlr_1      tjlr_13     tjlr_16     tjlr_38      sp_50
1e-06 2.07e+00    3.69e+00    1.89e+00    2.05e+00    1.99e+00    1.00e+00    1.00e+00    1.70e+00    1.73e+00    4.54e+00
1e-05 2.66e+00    2.61e+02    3.50e+00    2.18e+00    2.06e+00    1.00e+00    1.01e+00    1.92e+00    1.92e+00    1.59e+01
1e-04 4.70e+00    4.42e+02    8.15e+00    3.11e+00    2.78e+00    1.04e+00    1.46e+00    2.57e+00    2.44e+00    5.51e+01
1e-03 1.49e+01    1.40e+03    2.54e+01    6.72e+00    5.88e+00    1.71e+00    2.91e+00    6.83e+00    4.58e+00    2.31e+02
1e-02 3.31e+02    3.23e+03    1.38e+02    2.22e+01    1.96e+01    3.06e+00    1.14e+01    3.69e+01    3.42e+01    5.58e+03


==> mode_errors_hcci_627.dat <==
Rank   M1       M2       M3       M4       
1      7.03e-01 6.91e-01 7.94e-01 8.22e-01 
2      6.48e-01 6.41e-01 5.90e-01 6.50e-01 
3      6.08e-01 5.96e-01 4.36e-01 5.70e-01 
4      5.69e-01 5.60e-01 3.77e-01 4.91e-01 
5      5.34e-01 5.26e-01 3.30e-01 4.25e-01 
6      5.05e-01 5.00e-01 2.78e-01 3.72e-01 
7      4.79e-01 4.72e-01 2.24e-01 3.30e-01 
8      4.58e-01 4.51e-01 1.78e-01 2.93e-01 
9      4.36e-01 4.30e-01 1.53e-01 2.61e-01 
10     4.17e-01 4.10e-01 1.31e-01 2.35e-01 
11     3.97e-01 3.90e-01 1.08e-01 2.13e-01 
12     3.79e-01 3.73e-01 9.35e-02 1.94e-01 
13     3.63e-01 3.59e-01 7.74e-02 1.77e-01 
14     3.49e-01 3.45e-01 6.24e-02 1.63e-01 
15     3.34e-01 3.32e-01 4.80e-02 1.50e-01 
16     3.21e-01 3.18e-01 4.07e-02 1.38e-01 
17     3.08e-01 3.07e-01 3.39e-02 1.28e-01 
18     2.97e-01 2.94e-01 2.87e-02 1.19e-01 
19     2.85e-01 2.83e-01 2.41e-02 1.11e-01 
20     2.74e-01 2.72e-01 2.02e-02 1.03e-01 
21     2.65e-01 2.62e-01 1.65e-02 9.64e-02 
22     2.55e-01 2.52e-01 1.32e-02 9.01e-02 
23     2.46e-01 2.43e-01 1.06e-02 8.43e-02 
24     2.38e-01 2.33e-01 8.61e-03 7.91e-02 
25     2.29e-01 2.25e-01 6.61e-03 7.43e-02 
26     2.21e-01 2.17e-01 4.81e-03 6.98e-02 
27     2.14e-01 2.09e-01 3.70e-03 6.56e-02 
28     2.06e-01 2.02e-01 2.21e-03 6.18e-02 
29     1.99e-01 1.95e-01 3.90e-04 5.82e-02 
30     1.93e-01 1.88e-01 8.41e-10 5.49e-02 
31     1.86e-01 1.82e-01 0.00e+00 5.18e-02 
32     1.80e-01 1.76e-01 0.00e+00 4.89e-02 
33     1.74e-01 1.70e-01 NaN      4.62e-02 
34     1.69e-01 1.64e-01 NaN      4.37e-02 
35     1.63e-01 1.59e-01 NaN      4.14e-02 
36     1.58e-01 1.54e-01 NaN      3.93e-02 
37     1.53e-01 1.49e-01 NaN      3.72e-02 
38     1.48e-01 1.44e-01 NaN      3.53e-02 
39     1.43e-01 1.39e-01 NaN      3.35e-02 
40     1.39e-01 1.34e-01 NaN      3.18e-02 
41     1.34e-01 1.30e-01 NaN      3.02e-02 
42     1.30e-01 1.26e-01 NaN      2.87e-02 
43     1.26e-01 1.22e-01 NaN      2.73e-02 
44     1.22e-01 1.18e-01 NaN      2.60e-02 
45     1.18e-01 1.15e-01 NaN      2.48e-02 
46     1.14e-01 1.11e-01 NaN      2.36e-02 
47     1.11e-01 1.08e-01 NaN      2.25e-02 
48     1.08e-01 1.04e-01 NaN      2.15e-02 
49     1.04e-01 1.01e-01 NaN      2.05e-02 
50     1.01e-01 9.81e-02 NaN      1.95e-02 
51     9.83e-02 9.52e-02 NaN      1.87e-02 
52     9.55e-02 9.24e-02 NaN      1.78e-02 
53     9.28e-02 8.97e-02 NaN      1.70e-02 
54     9.00e-02 8.71e-02 NaN      1.63e-02 
55     8.74e-02 8.45e-02 NaN      1.56e-02 
56     8.50e-02 8.21e-02 NaN      1.49e-02 
57     8.26e-02 7.97e-02 NaN      1.42e-02 
58     8.03e-02 7.75e-02 NaN      1.36e-02 
59     7.81e-02 7.53e-02 NaN      1.30e-02 
60     7.60e-02 7.32e-02 NaN      1.25e-02 
61     7.39e-02 7.11e-02 NaN      1.20e-02 
62     7.19e-02 6.91e-02 NaN      1.15e-02 
63     7.00e-02 6.72e-02 NaN      1.10e-02 
64     6.82e-02 6.54e-02 NaN      1.05e-02 
65     6.64e-02 6.35e-02 NaN      1.01e-02 
66     6.46e-02 6.17e-02 NaN      9.67e-03 
67     6.29e-02 6.00e-02 NaN      9.27e-03 
68     6.13e-02 5.84e-02 NaN      8.89e-03 
69     5.98e-02 5.67e-02 NaN      8.53e-03 
70     5.82e-02 5.52e-02 NaN      8.18e-03 
71     5.67e-02 5.38e-02 NaN      7.85e-03 
72     5.53e-02 5.24e-02 NaN      7.53e-03 
73     5.39e-02 5.10e-02 NaN      7.23e-03 
74     5.26e-02 4.97e-02 NaN      6.94e-03 
75     5.13e-02 4.84e-02 NaN      6.67e-03 
76     5.00e-02 4.72e-02 NaN      6.40e-03 
77     4.88e-02 4.59e-02 NaN      6.15e-03 
78     4.76e-02 4.48e-02 NaN      5.91e-03 
79     4.64e-02 4.36e-02 NaN      5.68e-03 
80     4.53e-02 4.25e-02 NaN      5.45e-03 
81     4.42e-02 4.14e-02 NaN      5.24e-03 
82     4.31e-02 4.03e-02 NaN      5.03e-03 
83     4.20e-02 3.93e-02 NaN      4.84e-03 
84     4.10e-02 3.83e-02 NaN      4.65e-03 
85     4.00e-02 3.73e-02 NaN      4.47e-03 
86     3.91e-02 3.64e-02 NaN      4.30e-03 
87     3.81e-02 3.55e-02 NaN      4.13e-03 
88     3.72e-02 3.46e-02 NaN      3.97e-03 
89     3.63e-02 3.38e-02 NaN      3.82e-03 
90     3.55e-02 3.29e-02 NaN      3.68e-03 
91     3.46e-02 3.21e-02 NaN      3.54e-03 
92     3.38e-02 3.13e-02 NaN      3.40e-03 
93     3.31e-02 3.06e-02 NaN      3.27e-03 
94     3.23e-02 2.98e-02 NaN      3.15e-03 
95     3.15e-02 2.91e-02 NaN      3.03e-03 
96     3.08e-02 2.84e-02 NaN      2.92e-03 
97     3.01e-02 2.77e-02 NaN      2.81e-03 
98     2.94e-02 2.70e-02 NaN      2.70e-03 
99     2.87e-02 2.63e-02 NaN      2.60e-03 
100    2.81e-02 2.57e-02 NaN      2.51e-03 
101    2.74e-02 2.51e-02 NaN      2.42e-03 
102    2.68e-02 2.45e-02 NaN      2.33e-03 
103    2.62e-02 2.39e-02 NaN      2.24e-03 
104    2.56e-02 2.33e-02 NaN      2.16e-03 
105    2.50e-02 2.28e-02 NaN      2.08e-03 
106    2.44e-02 2.22e-02 NaN      2.01e-03 
107    2.39e-02 2.17e-02 NaN      1.94e-03 
108    2.34e-02 2.12e-02 NaN      1.87e-03 
109    2.28e-02 2.07e-02 NaN      1.80e-03 
110    2.23e-02 2.02e-02 NaN      1.74e-03 
111    2.18e-02 1.98e-02 NaN      1.67e-03 
112    2.14e-02 1.93e-02 NaN      1.62e-03 
113    2.09e-02 1.89e-02 NaN      1.56e-03 
114    2.04e-02 1.84e-02 NaN      1.51e-03 
115    2.00e-02 1.80e-02 NaN      1.45e-03 
116    1.96e-02 1.76e-02 NaN      1.40e-03 
117    1.91e-02 1.71e-02 NaN      1.36e-03 
118    1.87e-02 1.67e-02 NaN      1.31e-03 
119    1.83e-02 1.63e-02 NaN      1.27e-03 
120    1.79e-02 1.60e-02 NaN      1.23e-03 
121    1.75e-02 1.56e-02 NaN      1.19e-03 
122    1.71e-02 1.52e-02 NaN      1.15e-03 
123    1.68e-02 1.49e-02 NaN      1.11e-03 
124    1.64e-02 1.45e-02 NaN      1.08e-03 
125    1.60e-02 1.42e-02 NaN      1.04e-03 
126    1.57e-02 1.39e-02 NaN      1.01e-03 
127    1.54e-02 1.35e-02 NaN      9.80e-04 
128    1.50e-02 1.32e-02 NaN      9.51e-04 
129    1.47e-02 1.29e-02 NaN      9.23e-04 
130    1.44e-02 1.27e-02 NaN      8.96e-04 
131    1.41e-02 1.24e-02 NaN      8.70e-04 
132    1.38e-02 1.21e-02 NaN      8.46e-04 
133    1.35e-02 1.18e-02 NaN      8.23e-04 
134    1.32e-02 1.16e-02 NaN      8.00e-04 
135    1.29e-02 1.13e-02 NaN      7.79e-04 
136    1.27e-02 1.10e-02 NaN      7.59e-04 
137    1.24e-02 1.08e-02 NaN      7.39e-04 
138    1.21e-02 1.05e-02 NaN      7.19e-04 
139    1.19e-02 1.03e-02 NaN      7.01e-04 
140    1.16e-02 1.01e-02 NaN      6.82e-04 
141    1.14e-02 9.83e-03 NaN      6.65e-04 
142    1.11e-02 9.61e-03 NaN      6.48e-04 
143    1.09e-02 9.40e-03 NaN      6.33e-04 
144    1.06e-02 9.19e-03 NaN      6.17e-04 
145    1.04e-02 8.99e-03 NaN      6.02e-04 
146    1.02e-02 8.79e-03 NaN      5.87e-04 
147    9.98e-03 8.59e-03 NaN      5.73e-04 
148    9.77e-03 8.40e-03 NaN      5.59e-04 
149    9.56e-03 8.21e-03 NaN      5.45e-04 
150    9.36e-03 8.03e-03 NaN      5.31e-04 
151    9.16e-03 7.85e-03 NaN      5.18e-04 
152    8.97e-03 7.67e-03 NaN      5.05e-04 
153    8.78e-03 7.49e-03 NaN      4.93e-04 
154    8.60e-03 7.33e-03 NaN      4.81e-04 
155    8.42e-03 7.15e-03 NaN      4.69e-04 
156    8.24e-03 6.99e-03 NaN      4.58e-04 
157    8.07e-03 6.83e-03 NaN      4.47e-04 
158    7.91e-03 6.68e-03 NaN      4.36e-04 
159    7.74e-03 6.53e-03 NaN      4.26e-04 
160    7.58e-03 6.39e-03 NaN      4.16e-04 
161    7.42e-03 6.25e-03 NaN      4.06e-04 
162    7.26e-03 6.11e-03 NaN      3.97e-04 
163    7.11e-03 5.98e-03 NaN      3.88e-04 
164    6.96e-03 5.85e-03 NaN      3.79e-04 
165    6.82e-03 5.72e-03 NaN      3.70e-04 
166    6.68e-03 5.59e-03 NaN      3.62e-04 
167    6.54e-03 5.47e-03 NaN      3.54e-04 
168    6.41e-03 5.35e-03 NaN      3.46e-04 
169    6.28e-03 5.23e-03 NaN      3.38e-04 
170    6.16e-03 5.12e-03 NaN      3.31e-04 
171    6.03e-03 5.00e-03 NaN      3.25e-04 
172    5.91e-03 4.89e-03 NaN      3.18e-04 
173    5.79e-03 4.79e-03 NaN      3.11e-04 
174    5.68e-03 4.68e-03 NaN      3.05e-04 
175    5.56e-03 4.58e-03 NaN      2.99e-04 
176    5.45e-03 4.48e-03 NaN      2.93e-04 
177    5.34e-03 4.38e-03 NaN      2.87e-04 
178    5.23e-03 4.28e-03 NaN      2.81e-04 
179    5.12e-03 4.19e-03 NaN      2.75e-04 
180    5.02e-03 4.10e-03 NaN      2.69e-04 
181    4.91e-03 4.01e-03 NaN      2.63e-04 
182    4.81e-03 3.93e-03 NaN      2.58e-04 
183    4.71e-03 3.84e-03 NaN      2.52e-04 
184    4.62e-03 3.76e-03 NaN      2.47e-04 
185    4.52e-03 3.68e-03 NaN      2.41e-04 
186    4.43e-03 3.60e-03 NaN      2.36e-04 
187    4.34e-03 3.52e-03 NaN      2.31e-04 
188    4.26e-03 3.44e-03 NaN      2.25e-04 
189    4.17e-03 3.37e-03 NaN      2.20e-04 
190    4.09e-03 3.29e-03 NaN      2.15e-04 
191    4.00e-03 3.22e-03 NaN      2.10e-04 
192    3.92e-03 3.15e-03 NaN      2.06e-04 
193    3.84e-03 3.08e-03 NaN      2.01e-04 
194    3.77e-03 3.02e-03 NaN      1.97e-04 
195    3.69e-03 2.95e-03 NaN      1.92e-04 
196    3.62e-03 2.89e-03 NaN      1.88e-04 
197    3.54e-03 2.83e-03 NaN      1.84e-04 
198    3.47e-03 2.77e-03 NaN      1.80e-04 
199    3.40e-03 2.71e-03 NaN      1.76e-04 
200    3.33e-03 2.65e-03 NaN      1.73e-04 
201    3.27e-03 2.59e-03 NaN      1.69e-04 
202    3.20e-03 2.54e-03 NaN      1.66e-04 
203    3.14e-03 2.48e-03 NaN      1.62e-04 
204    3.08e-03 2.43e-03 NaN      1.59e-04 
205    3.02e-03 2.38e-03 NaN      1.55e-04 
206    2.96e-03 2.33e-03 NaN      1.52e-04 
207    2.90e-03 2.28e-03 NaN      1.48e-04 
208    2.84e-03 2.23e-03 NaN      1.45e-04 
209    2.79e-03 2.18e-03 NaN      1.42e-04 
210    2.73e-03 2.13e-03 NaN      1.39e-04 
211    2.68e-03 2.09e-03 NaN      1.36e-04 
212    2.63e-03 2.04e-03 NaN      1.33e-04 
213    2.58e-03 2.00e-03 NaN      1.30e-04 
214    2.53e-03 1.96e-03 NaN      1.27e-04 
215    2.48e-03 1.91e-03 NaN      1.24e-04 
216    2.43e-03 1.88e-03 NaN      1.22e-04 
217    2.38e-03 1.84e-03 NaN      1.19e-04 
218    2.33e-03 1.80e-03 NaN      1.16e-04 
219    2.29e-03 1.76e-03 NaN      1.14e-04 
220    2.24e-03 1.72e-03 NaN      1.11e-04 
221    2.20e-03 1.69e-03 NaN      1.09e-04 
222    2.16e-03 1.65e-03 NaN      1.06e-04 
223    2.12e-03 1.62e-03 NaN      1.04e-04 
224    2.08e-03 1.58e-03 NaN      1.01e-04 
225    2.04e-03 1.55e-03 NaN      9.87e-05 
226    2.00e-03 1.52e-03 NaN      9.65e-05 
227    1.96e-03 1.48e-03 NaN      9.42e-05 
228    1.92e-03 1.45e-03 NaN      9.21e-05 
229    1.88e-03 1.42e-03 NaN      9.00e-05 
230    1.85e-03 1.39e-03 NaN      8.79e-05 
231    1.81e-03 1.36e-03 NaN      8.60e-05 
232    1.78e-03 1.34e-03 NaN      8.40e-05 
233    1.74e-03 1.31e-03 NaN      8.21e-05 
234    1.71e-03 1.28e-03 NaN      8.03e-05 
235    1.67e-03 1.25e-03 NaN      7.86e-05 
236    1.64e-03 1.23e-03 NaN      7.69e-05 
237    1.61e-03 1.20e-03 NaN      7.52e-05 
238    1.58e-03 1.18e-03 NaN      7.35e-05 
239    1.55e-03 1.15e-03 NaN      7.20e-05 
240    1.52e-03 1.13e-03 NaN      7.04e-05 
241    1.49e-03 1.11e-03 NaN      6.89e-05 
242    1.46e-03 1.08e-03 NaN      6.74e-05 
243    1.43e-03 1.06e-03 NaN      6.59e-05 
244    1.41e-03 1.04e-03 NaN      6.45e-05 
245    1.38e-03 1.02e-03 NaN      6.32e-05 
246    1.35e-03 9.94e-04 NaN      6.18e-05 
247    1.33e-03 9.73e-04 NaN      6.05e-05 
248    1.30e-03 9.53e-04 NaN      5.92e-05 
249    1.28e-03 9.33e-04 NaN      5.79e-05 
250    1.25e-03 9.13e-04 NaN      5.67e-05 
251    1.23e-03 8.94e-04 NaN      5.55e-05 
252    1.20e-03 8.76e-04 NaN      5.44e-05 
253    1.18e-03 8.57e-04 NaN      5.32e-05 
254    1.16e-03 8.40e-04 NaN      5.20e-05 
255    1.14e-03 8.22e-04 NaN      5.09e-05 
256    1.11e-03 8.05e-04 NaN      4.98e-05 
257    1.09e-03 7.88e-04 NaN      4.87e-05 
258    1.07e-03 7.71e-04 NaN      4.77e-05 
259    1.05e-03 7.55e-04 NaN      4.67e-05 
260    1.03e-03 7.39e-04 NaN      4.57e-05 
261    1.01e-03 7.23e-04 NaN      4.47e-05 
262    9.92e-04 7.08e-04 NaN      4.38e-05 
263    9.73e-04 6.93e-04 NaN      4.29e-05 
264    9.54e-04 6.79e-04 NaN      4.20e-05 
265    9.36e-04 6.64e-04 NaN      4.11e-05 
266    9.18e-04 6.51e-04 NaN      4.02e-05 
267    9.00e-04 6.37e-04 NaN      3.94e-05 
268    8.83e-04 6.24e-04 NaN      3.86e-05 
269    8.66e-04 6.11e-04 NaN      3.78e-05 
270    8.49e-04 5.98e-04 NaN      3.70e-05 
271    8.33e-04 5.86e-04 NaN      3.62e-05 
272    8.17e-04 5.74e-04 NaN      3.54e-05 
273    8.02e-04 5.62e-04 NaN      3.46e-05 
274    7.86e-04 5.50e-04 NaN      3.39e-05 
275    7.71e-04 5.38e-04 NaN      3.32e-05 
276    7.56e-04 5.27e-04 NaN      3.25e-05 
277    7.41e-04 5.15e-04 NaN      3.18e-05 
278    7.27e-04 5.04e-04 NaN      3.11e-05 
279    7.13e-04 4.94e-04 NaN      3.05e-05 
280    6.99e-04 4.83e-04 NaN      2.99e-05 
281    6.85e-04 4.73e-04 NaN      2.93e-05 
282    6.72e-04 4.63e-04 NaN      2.87e-05 
283    6.58e-04 4.53e-04 NaN      2.82e-05 
284    6.46e-04 4.43e-04 NaN      2.76e-05 
285    6.33e-04 4.34e-04 NaN      2.71e-05 
286    6.21e-04 4.25e-04 NaN      2.66e-05 
287    6.09e-04 4.16e-04 NaN      2.61e-05 
288    5.97e-04 4.07e-04 NaN      2.56e-05 
289    5.85e-04 3.98e-04 NaN      2.52e-05 
290    5.74e-04 3.90e-04 NaN      2.47e-05 
291    5.62e-04 3.81e-04 NaN      2.43e-05 
292    5.51e-04 3.73e-04 NaN      2.38e-05 
293    5.40e-04 3.65e-04 NaN      2.34e-05 
294    5.30e-04 3.57e-04 NaN      2.30e-05 
295    5.19e-04 3.49e-04 NaN      2.26e-05 
296    5.08e-04 3.42e-04 NaN      2.22e-05 
297    4.98e-04 3.34e-04 NaN      2.18e-05 
298    4.88e-04 3.27e-04 NaN      2.14e-05 
299    4.78e-04 3.20e-04 NaN      2.10e-05 
300    4.69e-04 3.13e-04 NaN      2.06e-05 
301    4.59e-04 3.06e-04 NaN      2.03e-05 
302    4.50e-04 2.99e-04 NaN      1.99e-05 
303    4.41e-04 2.92e-04 NaN      1.96e-05 
304    4.32e-04 2.86e-04 NaN      1.92e-05 
305    4.23e-04 2.80e-04 NaN      1.89e-05 
306    4.15e-04 2.73e-04 NaN      1.86e-05 
307    4.06e-04 2.67e-04 NaN      1.83e-05 
308    3.98e-04 2.62e-04 NaN      1.80e-05 
309    3.90e-04 2.56e-04 NaN      1.77e-05 
310    3.82e-04 2.50e-04 NaN      1.74e-05 
311    3.74e-04 2.44e-04 NaN      1.71e-05 
312    3.66e-04 2.39e-04 NaN      1.68e-05 
313    3.59e-04 2.34e-04 NaN      1.65e-05 
314    3.51e-04 2.28e-04 NaN      1.63e-05 
315    3.44e-04 2.23e-04 NaN      1.60e-05 
316    3.37e-04 2.18e-04 NaN      1.58e-05 
317    3.30e-04 2.13e-04 NaN      1.55e-05 
318    3.23e-04 2.08e-04 NaN      1.53e-05 
319    3.16e-04 2.04e-04 NaN      1.51e-05 
320    3.10e-04 1.99e-04 NaN      1.48e-05 
321    3.03e-04 1.94e-04 NaN      1.46e-05 
322    2.97e-04 1.90e-04 NaN      1.44e-05 
323    2.90e-04 1.86e-04 NaN      1.42e-05 
324    2.84e-04 1.82e-04 NaN      1.40e-05 
325    2.78e-04 1.77e-04 NaN      1.38e-05 
326    2.72e-04 1.73e-04 NaN      1.36e-05 
327    2.66e-04 1.69e-04 NaN      1.34e-05 
328    2.61e-04 1.65e-04 NaN      1.32e-05 
329    2.55e-04 1.61e-04 NaN      1.30e-05 
330    2.50e-04 1.58e-04 NaN      1.29e-05 
331    2.44e-04 1.54e-04 NaN      1.27e-05 
332    2.39e-04 1.50e-04 NaN      1.25e-05 
333    2.34e-04 1.47e-04 NaN      1.23e-05 
334    2.29e-04 1.43e-04 NaN      1.22e-05 
335    2.24e-04 1.40e-04 NaN      1.20e-05 
336    2.19e-04 1.37e-04 NaN      1.19e-05 
337    2.14e-04 1.33e-04 NaN      1.17e-05 
338    2.09e-04 1.30e-04 NaN      1.16e-05 
339    2.05e-04 1.27e-04 NaN      1.14e-05 
340    2.00e-04 1.24e-04 NaN      1.13e-05 
341    1.96e-04 1.21e-04 NaN      1.12e-05 
342    1.92e-04 1.18e-04 NaN      1.10e-05 
343    1.87e-04 1.15e-04 NaN      1.09e-05 
344    1.83e-04 1.13e-04 NaN      1.08e-05 
345    1.79e-04 1.10e-04 NaN      1.06e-05 
346    1.75e-04 1.07e-04 NaN      1.05e-05 
347    1.71e-04 1.04e-04 NaN      1.04e-05 
348    1.67e-04 1.02e-04 NaN      1.03e-05 
349    1.63e-04 9.93e-05 NaN      1.01e-05 
350    1.59e-04 9.69e-05 NaN      1.00e-05 
351    1.56e-04 9.44e-05 NaN      9.90e-06 
352    1.52e-04 9.21e-05 NaN      9.78e-06 
353    1.49e-04 8.98e-05 NaN      9.67e-06 
354    1.45e-04 8.76e-05 NaN      9.55e-06 
355    1.42e-04 8.54e-05 NaN      9.44e-06 
356    1.39e-04 8.33e-05 NaN      9.33e-06 
357    1.35e-04 8.11e-05 NaN      9.22e-06 
358    1.32e-04 7.91e-05 NaN      9.11e-06 
359    1.29e-04 7.71e-05 NaN      9.00e-06 
360    1.26e-04 7.52e-05 NaN      8.90e-06 
361    1.23e-04 7.32e-05 NaN      8.79e-06 
362    1.20e-04 7.14e-05 NaN      8.69e-06 
363    1.17e-04 6.95e-05 NaN      8.59e-06 
364    1.15e-04 6.77e-05 NaN      8.49e-06 
365    1.12e-04 6.60e-05 NaN      8.39e-06 
366    1.09e-04 6.43e-05 NaN      8.29e-06 
367    1.07e-04 6.26e-05 NaN      8.20e-06 
368    1.04e-04 6.10e-05 NaN      8.10e-06 
369    1.01e-04 5.94e-05 NaN      8.01e-06 
370    9.90e-05 5.79e-05 NaN      7.92e-06 
371    9.66e-05 5.64e-05 NaN      7.83e-06 
372    9.43e-05 5.49e-05 NaN      7.74e-06 
373    9.19e-05 5.35e-05 NaN      7.66e-06 
374    8.97e-05 5.21e-05 NaN      7.57e-06 
375    8.75e-05 5.07e-05 NaN      7.48e-06 
376    8.54e-05 4.94e-05 NaN      7.40e-06 
377    8.33e-05 4.81e-05 NaN      7.32e-06 
378    8.13e-05 4.68e-05 NaN      7.23e-06 
379    7.92e-05 4.56e-05 NaN      7.15e-06 
380    7.73e-05 4.44e-05 NaN      7.07e-06 
381    7.53e-05 4.31e-05 NaN      6.99e-06 
382    7.34e-05 4.20e-05 NaN      6.91e-06 
383    7.15e-05 4.08e-05 NaN      6.83e-06 
384    6.97e-05 3.98e-05 NaN      6.75e-06 
385    6.79e-05 3.87e-05 NaN      6.68e-06 
386    6.62e-05 3.76e-05 NaN      6.60e-06 
387    6.45e-05 3.66e-05 NaN      6.52e-06 
388    6.29e-05 3.56e-05 NaN      6.45e-06 
389    6.12e-05 3.46e-05 NaN      6.37e-06 
390    5.97e-05 3.37e-05 NaN      6.30e-06 
391    5.81e-05 3.27e-05 NaN      6.23e-06 
392    5.66e-05 3.19e-05 NaN      6.16e-06 
393    5.52e-05 3.10e-05 NaN      6.10e-06 
394    5.37e-05 3.01e-05 NaN      6.03e-06 
395    5.23e-05 2.93e-05 NaN      5.96e-06 
396    5.10e-05 2.85e-05 NaN      5.89e-06 
397    4.96e-05 2.77e-05 NaN      5.83e-06 
398    4.83e-05 2.69e-05 NaN      5.76e-06 
399    4.70e-05 2.61e-05 NaN      5.70e-06 
400    4.58e-05 2.54e-05 NaN      5.63e-06 
401    4.45e-05 2.47e-05 NaN      5.57e-06 
402    4.34e-05 2.40e-05 NaN      5.51e-06 
403    4.22e-05 2.33e-05 NaN      5.45e-06 
404    4.11e-05 2.26e-05 NaN      5.38e-06 
405    4.00e-05 2.20e-05 NaN      5.32e-06 
406    3.89e-05 2.14e-05 NaN      5.26e-06 
407    3.78e-05 2.07e-05 NaN      5.20e-06 
408    3.68e-05 2.02e-05 NaN      5.14e-06 
409    3.58e-05 1.96e-05 NaN      5.08e-06 
410    3.49e-05 1.90e-05 NaN      5.03e-06 
411    3.39e-05 1.85e-05 NaN      4.97e-06 
412    3.30e-05 1.79e-05 NaN      4.91e-06 
413    3.21e-05 1.74e-05 NaN      4.86e-06 
414    3.12e-05 1.69e-05 NaN      4.80e-06 
415    3.04e-05 1.64e-05 NaN      4.75e-06 
416    2.95e-05 1.59e-05 NaN      4.69e-06 
417    2.87e-05 1.55e-05 NaN      4.64e-06 
418    2.79e-05 1.50e-05 NaN      4.59e-06 
419    2.71e-05 1.46e-05 NaN      4.54e-06 
420    2.64e-05 1.42e-05 NaN      4.48e-06 
421    2.56e-05 1.37e-05 NaN      4.43e-06 
422    2.49e-05 1.33e-05 NaN      4.38e-06 
423    2.42e-05 1.29e-05 NaN      4.33e-06 
424    2.35e-05 1.26e-05 NaN      4.28e-06 
425    2.29e-05 1.22e-05 NaN      4.23e-06 
426    2.22e-05 1.19e-05 NaN      4.19e-06 
427    2.16e-05 1.15e-05 NaN      4.14e-06 
428    2.10e-05 1.12e-05 NaN      4.09e-06 
429    2.04e-05 1.08e-05 NaN      4.04e-06 
430    1.98e-05 1.05e-05 NaN      4.00e-06 
431    1.92e-05 1.02e-05 NaN      3.95e-06 
432    1.87e-05 9.89e-06 NaN      3.91e-06 
433    1.82e-05 9.59e-06 NaN      3.86e-06 
434    1.76e-05 9.31e-06 NaN      3.82e-06 
435    1.71e-05 9.02e-06 NaN      3.77e-06 
436    1.66e-05 8.76e-06 NaN      3.73e-06 
437    1.61e-05 8.49e-06 NaN      3.68e-06 
438    1.57e-05 8.24e-06 NaN      3.64e-06 
439    1.52e-05 7.98e-06 NaN      3.60e-06 
440    1.48e-05 7.75e-06 NaN      3.56e-06 
441    1.43e-05 7.51e-06 NaN      3.51e-06 
442    1.39e-05 7.29e-06 NaN      3.47e-06 
443    1.35e-05 7.06e-06 NaN      3.43e-06 
444    1.31e-05 6.85e-06 NaN      3.39e-06 
445    1.27e-05 6.64e-06 NaN      3.35e-06 
446    1.24e-05 6.44e-06 NaN      3.31e-06 
447    1.20e-05 6.24e-06 NaN      3.27e-06 
448    1.16e-05 6.05e-06 NaN      3.23e-06 
449    1.13e-05 5.86e-06 NaN      3.19e-06 
450    1.10e-05 5.68e-06 NaN      3.15e-06 
451    1.06e-05 5.51e-06 NaN      3.11e-06 
452    1.03e-05 5.34e-06 NaN      3.07e-06 
453    1.00e-05 5.17e-06 NaN      3.03e-06 
454    9.72e-06 5.01e-06 NaN      3.00e-06 
455    9.42e-06 4.86e-06 NaN      2.96e-06 
456    9.14e-06 4.71e-06 NaN      2.92e-06 
457    8.86e-06 4.56e-06 NaN      2.89e-06 
458    8.60e-06 4.42e-06 NaN      2.85e-06 
459    8.34e-06 4.28e-06 NaN      2.82e-06 
460    8.09e-06 4.15e-06 NaN      2.78e-06 
461    7.85e-06 4.02e-06 NaN      2.75e-06 
462    7.61e-06 3.90e-06 NaN      2.71e-06 
463    7.38e-06 3.77e-06 NaN      2.68e-06 
464    7.16e-06 3.66e-06 NaN      2.64e-06 
465    6.94e-06 3.54e-06 NaN      2.61e-06 
466    6.73e-06 3.43e-06 NaN      2.58e-06 
467    6.52e-06 3.32e-06 NaN      2.54e-06 
468    6.33e-06 3.22e-06 NaN      2.51e-06 
469    6.13e-06 3.12e-06 NaN      2.48e-06 
470    5.94e-06 3.02e-06 NaN      2.45e-06 
471    5.76e-06 2.92e-06 NaN      2.41e-06 
472    5.58e-06 2.84e-06 NaN      2.38e-06 
473    5.41e-06 2.75e-06 NaN      2.35e-06 
474    5.24e-06 2.66e-06 NaN      2.32e-06 
475    5.08e-06 2.58e-06 NaN      2.29e-06 
476    4.92e-06 2.50e-06 NaN      2.26e-06 
477    4.77e-06 2.42e-06 NaN      2.23e-06 
478    4.62e-06 2.34e-06 NaN      2.21e-06 
479    4.48e-06 2.27e-06 NaN      2.18e-06 
480    4.34e-06 2.20e-06 NaN      2.15e-06 
481    4.20e-06 2.13e-06 NaN      2.12e-06 
482    4.07e-06 2.06e-06 NaN      2.10e-06 
483    3.94e-06 1.99e-06 NaN      2.07e-06 
484    3.82e-06 1.93e-06 NaN      2.05e-06 
485    3.70e-06 1.87e-06 NaN      2.02e-06 
486    3.59e-06 1.81e-06 NaN      1.99e-06 
487    3.47e-06 1.75e-06 NaN      1.97e-06 
488    3.37e-06 1.70e-06 NaN      1.94e-06 
489    3.26e-06 1.64e-06 NaN      1.92e-06 
490    3.16e-06 1.59e-06 NaN      1.89e-06 
491    3.06e-06 1.54e-06 NaN      1.87e-06 
492    2.96e-06 1.49e-06 NaN      1.84e-06 
493    2.87e-06 1.44e-06 NaN      1.82e-06 
494    2.78e-06 1.40e-06 NaN      1.79e-06 
495    2.69e-06 1.35e-06 NaN      1.77e-06 
496    2.60e-06 1.31e-06 NaN      1.75e-06 
497    2.52e-06 1.27e-06 NaN      1.72e-06 
498    2.44e-06 1.23e-06 NaN      1.70e-06 
499    2.36e-06 1.19e-06 NaN      1.68e-06 
500    2.29e-06 1.15e-06 NaN      1.65e-06 
501    2.21e-06 1.11e-06 NaN      1.63e-06 
502    2.14e-06 1.08e-06 NaN      1.61e-06 
503    2.07e-06 1.04e-06 NaN      1.59e-06 
504    2.01e-06 1.01e-06 NaN      1.57e-06 
505    1.94e-06 9.74e-07 NaN      1.54e-06 
506    1.88e-06 9.44e-07 NaN      1.52e-06 
507    1.82e-06 9.13e-07 NaN      1.50e-06 
508    1.76e-06 8.84e-07 NaN      1.48e-06 
509    1.70e-06 8.55e-07 NaN      1.46e-06 
510    1.65e-06 8.28e-07 NaN      1.44e-06 
511    1.59e-06 8.00e-07 NaN      1.42e-06 
512    1.54e-06 7.75e-07 NaN      1.40e-06 
513    1.49e-06 7.49e-07 NaN      1.38e-06 
514    1.44e-06 7.25e-07 NaN      1.36e-06 
515    1.40e-06 7.01e-07 NaN      1.34e-06 
516    1.35e-06 6.79e-07 NaN      1.32e-06 
517    1.31e-06 6.57e-07 NaN      1.30e-06 
518    1.27e-06 6.36e-07 NaN      1.28e-06 
519    1.22e-06 6.15e-07 NaN      1.26e-06 
520    1.19e-06 5.96e-07 NaN      1.24e-06 
521    1.15e-06 5.76e-07 NaN      1.23e-06 
522    1.11e-06 5.58e-07 NaN      1.21e-06 
523    1.07e-06 5.40e-07 NaN      1.19e-06 
524    1.04e-06 5.23e-07 NaN      1.17e-06 
525    1.00e-06 5.05e-07 NaN      1.16e-06 
526    9.70e-07 4.90e-07 NaN      1.14e-06 
527    9.37e-07 4.74e-07 NaN      1.12e-06 
528    9.07e-07 4.59e-07 NaN      1.10e-06 
529    8.76e-07 4.44e-07 NaN      1.09e-06 
530    8.48e-07 4.30e-07 NaN      1.07e-06 
531    8.19e-07 4.16e-07 NaN      1.05e-06 
532    7.93e-07 4.03e-07 NaN      1.04e-06 
533    7.66e-07 3.90e-07 NaN      1.02e-06 
534    7.42e-07 3.78e-07 NaN      1.01e-06 
535    7.17e-07 3.66e-07 NaN      9.92e-07 
536    6.94e-07 3.54e-07 NaN      9.77e-07 
537    6.71e-07 3.43e-07 NaN      9.62e-07 
538    6.49e-07 3.33e-07 NaN      9.47e-07 
539    6.27e-07 3.22e-07 NaN      9.32e-07 
540    6.07e-07 3.12e-07 NaN      9.18e-07 
541    5.86e-07 3.02e-07 NaN      9.03e-07 
542    5.67e-07 2.93e-07 NaN      8.89e-07 
543    5.48e-07 2.84e-07 NaN      8.75e-07 
544    5.30e-07 2.75e-07 NaN      8.61e-07 
545    5.12e-07 2.66e-07 NaN      8.47e-07 
546    4.96e-07 2.58e-07 NaN      8.33e-07 
547    4.79e-07 2.50e-07 NaN      8.19e-07 
548    4.63e-07 2.42e-07 NaN      8.06e-07 
549    4.48e-07 2.35e-07 NaN      7.92e-07 
550    4.33e-07 2.28e-07 NaN      7.79e-07 
551    4.19e-07 2.21e-07 NaN      7.66e-07 
552    4.05e-07 2.14e-07 NaN      7.53e-07 
553    3.92e-07 2.07e-07 NaN      7.40e-07 
554    3.79e-07 2.01e-07 NaN      7.27e-07 
555    3.66e-07 1.95e-07 NaN      7.15e-07 
556    3.54e-07 1.89e-07 NaN      7.02e-07 
557    3.42e-07 1.83e-07 NaN      6.90e-07 
558    3.31e-07 1.78e-07 NaN      6.77e-07 
559    3.20e-07 1.73e-07 NaN      6.65e-07 
560    3.10e-07 1.68e-07 NaN      6.53e-07 
561    2.99e-07 1.62e-07 NaN      6.41e-07 
562    2.90e-07 1.58e-07 NaN      6.29e-07 
563    2.80e-07 1.53e-07 NaN      6.17e-07 
564    2.71e-07 1.49e-07 NaN      6.06e-07 
565    2.62e-07 1.44e-07 NaN      5.94e-07 
566    2.54e-07 1.40e-07 NaN      5.83e-07 
567    2.45e-07 1.36e-07 NaN      5.71e-07 
568    2.38e-07 1.32e-07 NaN      5.60e-07 
569    2.30e-07 1.28e-07 NaN      5.49e-07 
570    2.23e-07 1.25e-07 NaN      5.38e-07 
571    2.15e-07 1.21e-07 NaN      5.26e-07 
572    2.08e-07 1.18e-07 NaN      5.15e-07 
573    2.02e-07 1.14e-07 NaN      5.04e-07 
574    1.95e-07 1.11e-07 NaN      4.93e-07 
575    1.89e-07 1.08e-07 NaN      4.83e-07 
576    1.83e-07 1.05e-07 NaN      4.72e-07 
577    1.77e-07 1.02e-07 NaN      4.61e-07 
578    1.71e-07 9.91e-08 NaN      4.51e-07 
579    1.66e-07 9.63e-08 NaN      4.41e-07 
580    1.61e-07 9.36e-08 NaN      4.31e-07 
581    1.55e-07 9.10e-08 NaN      4.20e-07 
582    1.51e-07 8.84e-08 NaN      4.10e-07 
583    1.46e-07 8.59e-08 NaN      4.00e-07 
584    1.41e-07 8.35e-08 NaN      3.90e-07 
585    1.37e-07 8.11e-08 NaN      3.79e-07 
586    1.33e-07 7.88e-08 NaN      3.69e-07 
587    1.28e-07 7.65e-08 NaN      3.59e-07 
588    1.24e-07 7.43e-08 NaN      3.49e-07 
589    1.20e-07 7.21e-08 NaN      3.39e-07 
590    1.17e-07 7.00e-08 NaN      3.29e-07 
591    1.13e-07 6.80e-08 NaN      3.19e-07 
592    1.10e-07 6.60e-08 NaN      3.10e-07 
593    1.06e-07 6.40e-08 NaN      2.99e-07 
594    1.03e-07 6.21e-08 NaN      2.90e-07 
595    9.97e-08 6.03e-08 NaN      2.80e-07 
596    9.66e-08 5.85e-08 NaN      2.71e-07 
597    9.36e-08 5.67e-08 NaN      2.61e-07 
598    9.07e-08 5.50e-08 NaN      2.52e-07 
599    8.78e-08 5.32e-08 NaN      2.44e-07 
600    8.51e-08 5.16e-08 NaN      2.35e-07 
601    8.25e-08 4.99e-08 NaN      2.27e-07 
602    7.98e-08 4.83e-08 NaN      2.18e-07 
603    7.74e-08 4.68e-08 NaN      2.10e-07 
604    7.49e-08 4.52e-08 NaN      2.02e-07 
605    7.24e-08 4.37e-08 NaN      1.94e-07 
606    7.02e-08 4.23e-08 NaN      1.85e-07 
607    6.79e-08 4.09e-08 NaN      1.77e-07 
608    6.57e-08 3.95e-08 NaN      1.69e-07 
609    6.36e-08 3.81e-08 NaN      1.62e-07 
610    6.14e-08 3.68e-08 NaN      1.54e-07 
611    5.94e-08 3.55e-08 NaN      1.46e-07 
612    5.74e-08 3.43e-08 NaN      1.39e-07 
613    5.54e-08 3.30e-08 NaN      1.31e-07 
614    5.35e-08 3.18e-08 NaN      1.23e-07 
615    5.16e-08 3.06e-08 NaN      1.16e-07 
616    4.98e-08 2.95e-08 NaN      1.08e-07 
617    4.81e-08 2.84e-08 NaN      1.00e-07 
618    4.63e-08 2.73e-08 NaN      9.22e-08 
619    4.46e-08 2.63e-08 NaN      8.41e-08 
620    4.30e-08 2.52e-08 NaN      7.63e-08 
621    4.13e-08 2.43e-08 NaN      6.84e-08 
622    3.98e-08 2.33e-08 NaN      6.09e-08 
623    3.84e-08 2.24e-08 NaN      5.28e-08 
624    3.69e-08 2.15e-08 NaN      4.43e-08 
625    3.55e-08 2.07e-08 NaN      3.53e-08 
626    3.41e-08 1.98e-08 NaN      2.45e-08 
627    3.27e-08 1.90e-08 NaN      NaN      
628    3.15e-08 1.82e-08 NaN      NaN      
629    3.03e-08 1.75e-08 NaN      NaN      
630    2.91e-08 1.67e-08 NaN      NaN      
631    2.78e-08 1.59e-08 NaN      NaN      
632    2.67e-08 1.52e-08 NaN      NaN      
633    2.55e-08 1.45e-08 NaN      NaN      
634    2.44e-08 1.38e-08 NaN      NaN      
635    2.33e-08 1.31e-08 NaN      NaN      
636    2.22e-08 1.25e-08 NaN      NaN      
637    2.12e-08 1.19e-08 NaN      NaN      
638    2.02e-08 1.13e-08 NaN      NaN      
639    1.93e-08 1.07e-08 NaN      NaN      
640    1.83e-08 1.01e-08 NaN      NaN      
641    1.74e-08 9.56e-09 NaN      NaN      
642    1.65e-08 8.97e-09 NaN      NaN      
643    1.57e-08 8.42e-09 NaN      NaN      
644    1.50e-08 7.84e-09 NaN      NaN      
645    1.42e-08 7.28e-09 NaN      NaN      
646    1.35e-08 6.72e-09 NaN      NaN      
647    1.27e-08 6.19e-09 NaN      NaN      
648    1.20e-08 5.65e-09 NaN      NaN      
649    1.13e-08 5.17e-09 NaN      NaN      
650    1.06e-08 4.65e-09 NaN      NaN      
651    9.92e-09 4.17e-09 NaN      NaN      
652    9.25e-09 3.68e-09 NaN      NaN      
653    8.65e-09 3.18e-09 NaN      NaN      
654    8.06e-09 2.62e-09 NaN      NaN      
655    7.47e-09 2.09e-09 NaN      NaN      
656    6.88e-09 1.52e-09 NaN      NaN      
657    6.27e-09 1.12e-09 NaN      NaN      
658    5.69e-09 5.28e-10 NaN      NaN      
659    5.18e-09 0.00e+00 NaN      NaN      
660    4.64e-09 0.00e+00 NaN      NaN      
661    4.18e-09 0.00e+00 NaN      NaN      
662    3.75e-09 0.00e+00 NaN      NaN      
663    3.30e-09 0.00e+00 NaN      NaN      
664    2.86e-09 0.00e+00 NaN      NaN      
665    2.42e-09 0.00e+00 NaN      NaN      
666    1.96e-09 0.00e+00 NaN      NaN      
667    1.60e-09 0.00e+00 NaN      NaN      
668    1.17e-09 0.00e+00 NaN      NaN      
669    7.42e-10 0.00e+00 NaN      NaN      
670    0.00e+00 0.00e+00 NaN      NaN      
671    0.00e+00 0.00e+00 NaN      NaN      


==> mode_errors_sp_50.dat <==
Rank   M1       M2       M3       M4       M5       
1      4.88e-01 4.22e-01 4.23e-01 5.07e-01 9.33e-02 
2      3.98e-01 3.87e-01 3.91e-01 4.07e-01 3.16e-02 
3      3.41e-01 3.58e-01 3.60e-01 2.76e-01 1.46e-02 
4      3.01e-01 3.29e-01 3.33e-01 1.26e-01 8.39e-03 
5      2.64e-01 2.99e-01 3.07e-01 7.46e-02 5.80e-03 
6      2.34e-01 2.79e-01 2.84e-01 1.15e-03 4.87e-03 
7      2.09e-01 2.58e-01 2.61e-01 1.38e-05 3.97e-03 
8      1.87e-01 2.38e-01 2.42e-01 8.21e-06 3.39e-03 
9      1.70e-01 2.17e-01 2.24e-01 5.70e-08 3.06e-03 
10     1.54e-01 2.01e-01 2.05e-01 0.00e+00 2.72e-03 
11     1.40e-01 1.86e-01 1.89e-01 NaN      2.44e-03 
12     1.28e-01 1.72e-01 1.75e-01 NaN      2.18e-03 
13     1.17e-01 1.59e-01 1.62e-01 NaN      1.96e-03 
14     1.07e-01 1.47e-01 1.50e-01 NaN      1.77e-03 
15     9.84e-02 1.37e-01 1.38e-01 NaN      1.63e-03 
16     9.07e-02 1.28e-01 1.28e-01 NaN      1.51e-03 
17     8.37e-02 1.18e-01 1.20e-01 NaN      1.40e-03 
18     7.72e-02 1.10e-01 1.11e-01 NaN      1.29e-03 
19     7.09e-02 1.02e-01 1.03e-01 NaN      1.20e-03 
20     6.48e-02 9.56e-02 9.57e-02 NaN      1.11e-03 
21     5.94e-02 8.91e-02 8.83e-02 NaN      1.03e-03 
22     5.44e-02 8.33e-02 8.26e-02 NaN      9.62e-04 
23     5.00e-02 7.74e-02 7.70e-02 NaN      8.90e-04 
24     4.58e-02 7.27e-02 7.22e-02 NaN      8.22e-04 
25     4.20e-02 6.81e-02 6.74e-02 NaN      7.51e-04 
26     3.86e-02 6.39e-02 6.32e-02 NaN      6.96e-04 
27     3.55e-02 5.97e-02 5.92e-02 NaN      6.43e-04 
28     3.26e-02 5.59e-02 5.57e-02 NaN      5.93e-04 
29     3.00e-02 5.23e-02 5.22e-02 NaN      5.41e-04 
30     2.76e-02 4.94e-02 4.92e-02 NaN      4.97e-04 
31     2.53e-02 4.64e-02 4.63e-02 NaN      4.55e-04 
32     2.32e-02 4.38e-02 4.37e-02 NaN      4.14e-04 
33     2.12e-02 4.12e-02 4.10e-02 NaN      3.83e-04 
34     1.95e-02 3.88e-02 3.86e-02 NaN      3.51e-04 
35     1.79e-02 3.66e-02 3.62e-02 NaN      3.18e-04 
36     1.64e-02 3.46e-02 3.42e-02 NaN      2.90e-04 
37     1.51e-02 3.26e-02 3.23e-02 NaN      2.62e-04 
38     1.38e-02 3.08e-02 3.05e-02 NaN      2.33e-04 
39     1.26e-02 2.90e-02 2.87e-02 NaN      2.06e-04 
40     1.15e-02 2.75e-02 2.71e-02 NaN      1.79e-04 
41     1.05e-02 2.60e-02 2.55e-02 NaN      1.54e-04 
42     9.65e-03 2.46e-02 2.42e-02 NaN      1.30e-04 
43     8.85e-03 2.33e-02 2.28e-02 NaN      1.03e-04 
44     8.12e-03 2.21e-02 2.16e-02 NaN      8.16e-05 
45     7.45e-03 2.09e-02 2.04e-02 NaN      5.81e-05 
46     6.84e-03 1.98e-02 1.93e-02 NaN      4.06e-05 
47     6.27e-03 1.87e-02 1.83e-02 NaN      1.09e-05 
48     5.74e-03 1.78e-02 1.73e-02 NaN      6.78e-06 
49     5.26e-03 1.68e-02 1.64e-02 NaN      4.76e-06 
50     4.80e-03 1.59e-02 1.56e-02 NaN      NaN      
51     4.39e-03 1.51e-02 1.47e-02 NaN      NaN      
52     4.01e-03 1.43e-02 1.40e-02 NaN      NaN      
53     3.68e-03 1.35e-02 1.33e-02 NaN      NaN      
54     3.37e-03 1.28e-02 1.26e-02 NaN      NaN      
55     3.10e-03 1.21e-02 1.19e-02 NaN      NaN      
56     2.85e-03 1.15e-02 1.14e-02 NaN      NaN      
57     2.63e-03 1.09e-02 1.08e-02 NaN      NaN      
58     2.42e-03 1.04e-02 1.03e-02 NaN      NaN      
59     2.22e-03 9.81e-03 9.73e-03 NaN      NaN      
60     2.04e-03 9.35e-03 9.26e-03 NaN      NaN      
61     1.87e-03 8.87e-03 8.79e-03 NaN      NaN      
62     1.72e-03 8.45e-03 8.36e-03 NaN      NaN      
63     1.58e-03 8.01e-03 7.94e-03 NaN      NaN      
64     1.46e-03 7.63e-03 7.56e-03 NaN      NaN      
65     1.35e-03 7.26e-03 7.18e-03 NaN      NaN      
66     1.25e-03 6.92e-03 6.85e-03 NaN      NaN      
67     1.16e-03 6.59e-03 6.52e-03 NaN      NaN      
68     1.08e-03 6.28e-03 6.21e-03 NaN      NaN      
69     1.01e-03 5.98e-03 5.91e-03 NaN      NaN      
70     9.37e-04 5.70e-03 5.64e-03 NaN      NaN      
71     8.74e-04 5.43e-03 5.37e-03 NaN      NaN      
72     8.15e-04 5.18e-03 5.13e-03 NaN      NaN      
73     7.62e-04 4.94e-03 4.89e-03 NaN      NaN      
74     7.12e-04 4.72e-03 4.67e-03 NaN      NaN      
75     6.66e-04 4.50e-03 4.45e-03 NaN      NaN      
76     6.22e-04 4.30e-03 4.26e-03 NaN      NaN      
77     5.80e-04 4.10e-03 4.06e-03 NaN      NaN      
78     5.42e-04 3.92e-03 3.88e-03 NaN      NaN      
79     5.07e-04 3.75e-03 3.70e-03 NaN      NaN      
80     4.74e-04 3.59e-03 3.54e-03 NaN      NaN      
81     4.44e-04 3.43e-03 3.37e-03 NaN      NaN      
82     4.16e-04 3.29e-03 3.23e-03 NaN      NaN      
83     3.89e-04 3.15e-03 3.09e-03 NaN      NaN      
84     3.64e-04 3.02e-03 2.95e-03 NaN      NaN      
85     3.40e-04 2.89e-03 2.82e-03 NaN      NaN      
86     3.18e-04 2.77e-03 2.70e-03 NaN      NaN      
87     2.98e-04 2.65e-03 2.58e-03 NaN      NaN      
88     2.79e-04 2.53e-03 2.46e-03 NaN      NaN      
89     2.61e-04 2.42e-03 2.36e-03 NaN      NaN      
90     2.45e-04 2.32e-03 2.25e-03 NaN      NaN      
91     2.30e-04 2.22e-03 2.15e-03 NaN      NaN      
92     2.16e-04 2.13e-03 2.06e-03 NaN      NaN      
93     2.03e-04 2.03e-03 1.96e-03 NaN      NaN      
94     1.91e-04 1.95e-03 1.88e-03 NaN      NaN      
95     1.80e-04 1.86e-03 1.80e-03 NaN      NaN      
96     1.69e-04 1.78e-03 1.72e-03 NaN      NaN      
97     1.59e-04 1.71e-03 1.64e-03 NaN      NaN      
98     1.50e-04 1.64e-03 1.57e-03 NaN      NaN      
99     1.41e-04 1.57e-03 1.50e-03 NaN      NaN      
100    1.33e-04 1.50e-03 1.44e-03 NaN      NaN      
101    1.25e-04 1.44e-03 1.37e-03 NaN      NaN      
102    1.18e-04 1.38e-03 1.32e-03 NaN      NaN      
103    1.11e-04 1.32e-03 1.26e-03 NaN      NaN      
104    1.05e-04 1.26e-03 1.20e-03 NaN      NaN      
105    9.95e-05 1.21e-03 1.15e-03 NaN      NaN      
106    9.42e-05 1.16e-03 1.10e-03 NaN      NaN      
107    8.92e-05 1.11e-03 1.05e-03 NaN      NaN      
108    8.46e-05 1.07e-03 1.01e-03 NaN      NaN      
109    8.02e-05 1.02e-03 9.65e-04 NaN      NaN      
110    7.60e-05 9.80e-04 9.25e-04 NaN      NaN      
111    7.19e-05 9.38e-04 8.83e-04 NaN      NaN      
112    6.81e-05 9.01e-04 8.46e-04 NaN      NaN      
113    6.46e-05 8.63e-04 8.09e-04 NaN      NaN      
114    6.13e-05 8.28e-04 7.74e-04 NaN      NaN      
115    5.82e-05 7.93e-04 7.40e-04 NaN      NaN      
116    5.53e-05 7.61e-04 7.10e-04 NaN      NaN      
117    5.26e-05 7.29e-04 6.79e-04 NaN      NaN      
118    5.00e-05 6.99e-04 6.50e-04 NaN      NaN      
119    4.75e-05 6.70e-04 6.21e-04 NaN      NaN      
120    4.52e-05 6.43e-04 5.96e-04 NaN      NaN      
121    4.30e-05 6.16e-04 5.70e-04 NaN      NaN      
122    4.10e-05 5.92e-04 5.46e-04 NaN      NaN      
123    3.91e-05 5.67e-04 5.22e-04 NaN      NaN      
124    3.72e-05 5.44e-04 4.99e-04 NaN      NaN      
125    3.54e-05 5.22e-04 4.77e-04 NaN      NaN      
126    3.37e-05 5.00e-04 4.57e-04 NaN      NaN      
127    3.22e-05 4.79e-04 4.37e-04 NaN      NaN      
128    3.07e-05 4.60e-04 4.19e-04 NaN      NaN      
129    2.92e-05 4.41e-04 4.00e-04 NaN      NaN      
130    2.79e-05 4.23e-04 3.84e-04 NaN      NaN      
131    2.66e-05 4.05e-04 3.67e-04 NaN      NaN      
132    2.54e-05 3.89e-04 3.51e-04 NaN      NaN      
133    2.42e-05 3.73e-04 3.36e-04 NaN      NaN      
134    2.31e-05 3.58e-04 3.22e-04 NaN      NaN      
135    2.21e-05 3.43e-04 3.08e-04 NaN      NaN      
136    2.11e-05 3.29e-04 2.95e-04 NaN      NaN      
137    2.02e-05 3.15e-04 2.81e-04 NaN      NaN      
138    1.93e-05 3.03e-04 2.70e-04 NaN      NaN      
139    1.84e-05 2.90e-04 2.58e-04 NaN      NaN      
140    1.76e-05 2.78e-04 2.47e-04 NaN      NaN      
141    1.68e-05 2.66e-04 2.36e-04 NaN      NaN      
142    1.61e-05 2.55e-04 2.26e-04 NaN      NaN      
143    1.54e-05 2.44e-04 2.15e-04 NaN      NaN      
144    1.47e-05 2.34e-04 2.06e-04 NaN      NaN      
145    1.41e-05 2.24e-04 1.97e-04 NaN      NaN      
146    1.35e-05 2.15e-04 1.89e-04 NaN      NaN      
147    1.30e-05 2.05e-04 1.80e-04 NaN      NaN      
148    1.24e-05 1.97e-04 1.72e-04 NaN      NaN      
149    1.19e-05 1.88e-04 1.64e-04 NaN      NaN      
150    1.14e-05 1.81e-04 1.57e-04 NaN      NaN      
151    1.09e-05 1.73e-04 1.50e-04 NaN      NaN      
152    1.05e-05 1.66e-04 1.44e-04 NaN      NaN      
153    1.00e-05 1.58e-04 1.37e-04 NaN      NaN      
154    9.62e-06 1.52e-04 1.31e-04 NaN      NaN      
155    9.24e-06 1.45e-04 1.25e-04 NaN      NaN      
156    8.86e-06 1.39e-04 1.20e-04 NaN      NaN      
157    8.50e-06 1.33e-04 1.14e-04 NaN      NaN      
158    8.16e-06 1.27e-04 1.09e-04 NaN      NaN      
159    7.83e-06 1.22e-04 1.04e-04 NaN      NaN      
160    7.52e-06 1.16e-04 9.93e-05 NaN      NaN      
161    7.22e-06 1.11e-04 9.46e-05 NaN      NaN      
162    6.94e-06 1.06e-04 9.04e-05 NaN      NaN      
163    6.67e-06 1.02e-04 8.60e-05 NaN      NaN      
164    6.41e-06 9.72e-05 8.22e-05 NaN      NaN      
165    6.17e-06 9.27e-05 7.82e-05 NaN      NaN      
166    5.93e-06 8.85e-05 7.47e-05 NaN      NaN      
167    5.70e-06 8.45e-05 7.12e-05 NaN      NaN      
168    5.49e-06 8.07e-05 6.79e-05 NaN      NaN      
169    5.29e-06 7.70e-05 6.46e-05 NaN      NaN      
170    5.09e-06 7.36e-05 6.17e-05 NaN      NaN      
171    4.91e-06 7.02e-05 5.87e-05 NaN      NaN      
172    4.73e-06 6.71e-05 5.60e-05 NaN      NaN      
173    4.56e-06 6.39e-05 5.33e-05 NaN      NaN      
174    4.40e-06 6.10e-05 5.08e-05 NaN      NaN      
175    4.25e-06 5.81e-05 4.82e-05 NaN      NaN      
176    4.10e-06 5.54e-05 4.59e-05 NaN      NaN      
177    3.96e-06 5.28e-05 4.36e-05 NaN      NaN      
178    3.82e-06 5.04e-05 4.16e-05 NaN      NaN      
179    3.70e-06 4.80e-05 3.95e-05 NaN      NaN      
180    3.57e-06 4.58e-05 3.77e-05 NaN      NaN      
181    3.45e-06 4.36e-05 3.58e-05 NaN      NaN      
182    3.34e-06 4.16e-05 3.41e-05 NaN      NaN      
183    3.24e-06 3.96e-05 3.23e-05 NaN      NaN      
184    3.13e-06 3.78e-05 3.08e-05 NaN      NaN      
185    3.03e-06 3.60e-05 2.92e-05 NaN      NaN      
186    2.94e-06 3.43e-05 2.78e-05 NaN      NaN      
187    2.85e-06 3.27e-05 2.64e-05 NaN      NaN      
188    2.76e-06 3.12e-05 2.51e-05 NaN      NaN      
189    2.67e-06 2.97e-05 2.38e-05 NaN      NaN      
190    2.59e-06 2.83e-05 2.27e-05 NaN      NaN      
191    2.51e-06 2.69e-05 2.15e-05 NaN      NaN      
192    2.43e-06 2.57e-05 2.05e-05 NaN      NaN      
193    2.36e-06 2.44e-05 1.95e-05 NaN      NaN      
194    2.29e-06 2.33e-05 1.85e-05 NaN      NaN      
195    2.22e-06 2.22e-05 1.76e-05 NaN      NaN      
196    2.15e-06 2.12e-05 1.68e-05 NaN      NaN      
197    2.08e-06 2.01e-05 1.59e-05 NaN      NaN      
198    2.01e-06 1.92e-05 1.52e-05 NaN      NaN      
199    1.95e-06 1.83e-05 1.45e-05 NaN      NaN      
200    1.88e-06 1.75e-05 1.38e-05 NaN      NaN      
201    1.82e-06 1.67e-05 1.32e-05 NaN      NaN      
202    1.76e-06 1.59e-05 1.26e-05 NaN      NaN      
203    1.70e-06 1.52e-05 1.20e-05 NaN      NaN      
204    1.64e-06 1.45e-05 1.15e-05 NaN      NaN      
205    1.58e-06 1.39e-05 1.09e-05 NaN      NaN      
206    1.53e-06 1.33e-05 1.05e-05 NaN      NaN      
207    1.48e-06 1.27e-05 9.99e-06 NaN      NaN      
208    1.42e-06 1.22e-05 9.58e-06 NaN      NaN      
209    1.37e-06 1.17e-05 9.17e-06 NaN      NaN      
210    1.32e-06 1.12e-05 8.81e-06 NaN      NaN      
211    1.27e-06 1.07e-05 8.45e-06 NaN      NaN      
212    1.23e-06 1.03e-05 8.13e-06 NaN      NaN      
213    1.18e-06 9.90e-06 7.81e-06 NaN      NaN      
214    1.14e-06 9.53e-06 7.52e-06 NaN      NaN      
215    1.09e-06 9.16e-06 7.24e-06 NaN      NaN      
216    1.05e-06 8.83e-06 7.00e-06 NaN      NaN      
217    1.01e-06 8.50e-06 6.75e-06 NaN      NaN      
218    9.69e-07 8.21e-06 6.53e-06 NaN      NaN      
219    9.31e-07 7.91e-06 6.31e-06 NaN      NaN      
220    8.94e-07 7.65e-06 6.12e-06 NaN      NaN      
221    8.58e-07 7.39e-06 5.92e-06 NaN      NaN      
222    8.23e-07 7.15e-06 5.74e-06 NaN      NaN      
223    7.90e-07 6.92e-06 5.56e-06 NaN      NaN      
224    7.58e-07 6.70e-06 5.40e-06 NaN      NaN      
225    7.28e-07 6.50e-06 5.25e-06 NaN      NaN      
226    6.99e-07 6.31e-06 5.10e-06 NaN      NaN      
227    6.70e-07 6.12e-06 4.96e-06 NaN      NaN      
228    6.43e-07 5.94e-06 4.82e-06 NaN      NaN      
229    6.16e-07 5.76e-06 4.70e-06 NaN      NaN      
230    5.91e-07 5.60e-06 4.58e-06 NaN      NaN      
231    5.67e-07 5.45e-06 4.47e-06 NaN      NaN      
232    5.44e-07 5.30e-06 4.36e-06 NaN      NaN      
233    5.22e-07 5.16e-06 4.26e-06 NaN      NaN      
234    5.01e-07 5.03e-06 4.16e-06 NaN      NaN      
235    4.80e-07 4.90e-06 4.07e-06 NaN      NaN      
236    4.61e-07 4.78e-06 3.98e-06 NaN      NaN      
237    4.42e-07 4.66e-06 3.89e-06 NaN      NaN      
238    4.25e-07 4.55e-06 3.81e-06 NaN      NaN      
239    4.08e-07 4.45e-06 3.73e-06 NaN      NaN      
240    3.92e-07 4.35e-06 3.66e-06 NaN      NaN      
241    3.77e-07 4.25e-06 3.58e-06 NaN      NaN      
242    3.63e-07 4.16e-06 3.51e-06 NaN      NaN      
243    3.49e-07 4.07e-06 3.44e-06 NaN      NaN      
244    3.36e-07 3.98e-06 3.38e-06 NaN      NaN      
245    3.24e-07 3.90e-06 3.31e-06 NaN      NaN      
246    3.13e-07 3.82e-06 3.25e-06 NaN      NaN      
247    3.02e-07 3.74e-06 3.19e-06 NaN      NaN      
248    2.92e-07 3.66e-06 3.13e-06 NaN      NaN      
249    2.82e-07 3.59e-06 3.08e-06 NaN      NaN      
250    2.73e-07 3.52e-06 3.02e-06 NaN      NaN      
251    2.64e-07 3.45e-06 2.97e-06 NaN      NaN      
252    2.56e-07 3.39e-06 2.92e-06 NaN      NaN      
253    2.48e-07 3.32e-06 2.87e-06 NaN      NaN      
254    2.41e-07 3.26e-06 2.82e-06 NaN      NaN      
255    2.34e-07 3.20e-06 2.77e-06 NaN      NaN      
256    2.27e-07 3.15e-06 2.72e-06 NaN      NaN      
257    2.21e-07 3.09e-06 2.68e-06 NaN      NaN      
258    2.15e-07 3.04e-06 2.63e-06 NaN      NaN      
259    2.09e-07 2.99e-06 2.59e-06 NaN      NaN      
260    2.03e-07 2.94e-06 2.54e-06 NaN      NaN      
261    1.97e-07 2.88e-06 2.50e-06 NaN      NaN      
262    1.91e-07 2.84e-06 2.46e-06 NaN      NaN      
263    1.86e-07 2.79e-06 2.42e-06 NaN      NaN      
264    1.81e-07 2.74e-06 2.38e-06 NaN      NaN      
265    1.75e-07 2.70e-06 2.34e-06 NaN      NaN      
266    1.70e-07 2.66e-06 2.31e-06 NaN      NaN      
267    1.65e-07 2.62e-06 2.27e-06 NaN      NaN      
268    1.60e-07 2.57e-06 2.24e-06 NaN      NaN      
269    1.55e-07 2.53e-06 2.20e-06 NaN      NaN      
270    1.51e-07 2.49e-06 2.17e-06 NaN      NaN      
271    1.46e-07 2.45e-06 2.13e-06 NaN      NaN      
272    1.41e-07 2.42e-06 2.10e-06 NaN      NaN      
273    1.37e-07 2.38e-06 2.07e-06 NaN      NaN      
274    1.33e-07 2.34e-06 2.04e-06 NaN      NaN      
275    1.29e-07 2.31e-06 2.01e-06 NaN      NaN      
276    1.25e-07 2.27e-06 1.98e-06 NaN      NaN      
277    1.21e-07 2.24e-06 1.95e-06 NaN      NaN      
278    1.17e-07 2.21e-06 1.92e-06 NaN      NaN      
279    1.14e-07 2.17e-06 1.89e-06 NaN      NaN      
280    1.10e-07 2.14e-06 1.86e-06 NaN      NaN      
281    1.07e-07 2.11e-06 1.83e-06 NaN      NaN      
282    1.04e-07 2.08e-06 1.81e-06 NaN      NaN      
283    1.01e-07 2.05e-06 1.78e-06 NaN      NaN      
284    9.77e-08 2.02e-06 1.75e-06 NaN      NaN      
285    9.49e-08 1.99e-06 1.73e-06 NaN      NaN      
286    9.22e-08 1.96e-06 1.70e-06 NaN      NaN      
287    8.95e-08 1.93e-06 1.68e-06 NaN      NaN      
288    8.69e-08 1.90e-06 1.66e-06 NaN      NaN      
289    8.44e-08 1.88e-06 1.63e-06 NaN      NaN      
290    8.19e-08 1.85e-06 1.61e-06 NaN      NaN      
291    7.95e-08 1.82e-06 1.59e-06 NaN      NaN      
292    7.72e-08 1.80e-06 1.56e-06 NaN      NaN      
293    7.49e-08 1.77e-06 1.54e-06 NaN      NaN      
294    7.28e-08 1.74e-06 1.52e-06 NaN      NaN      
295    7.06e-08 1.72e-06 1.50e-06 NaN      NaN      
296    6.86e-08 1.69e-06 1.48e-06 NaN      NaN      
297    6.67e-08 1.67e-06 1.46e-06 NaN      NaN      
298    6.48e-08 1.65e-06 1.44e-06 NaN      NaN      
299    6.29e-08 1.62e-06 1.42e-06 NaN      NaN      
300    6.10e-08 1.60e-06 1.40e-06 NaN      NaN      
301    5.92e-08 1.58e-06 1.38e-06 NaN      NaN      
302    5.75e-08 1.55e-06 1.36e-06 NaN      NaN      
303    5.58e-08 1.53e-06 1.34e-06 NaN      NaN      
304    5.42e-08 1.51e-06 1.32e-06 NaN      NaN      
305    5.28e-08 1.49e-06 1.31e-06 NaN      NaN      
306    5.12e-08 1.47e-06 1.29e-06 NaN      NaN      
307    4.97e-08 1.45e-06 1.27e-06 NaN      NaN      
308    4.83e-08 1.43e-06 1.25e-06 NaN      NaN      
309    4.68e-08 1.41e-06 1.24e-06 NaN      NaN      
310    4.54e-08 1.39e-06 1.22e-06 NaN      NaN      
311    4.40e-08 1.37e-06 1.20e-06 NaN      NaN      
312    4.27e-08 1.35e-06 1.19e-06 NaN      NaN      
313    4.15e-08 1.33e-06 1.17e-06 NaN      NaN      
314    4.03e-08 1.31e-06 1.15e-06 NaN      NaN      
315    3.91e-08 1.29e-06 1.14e-06 NaN      NaN      
316    3.81e-08 1.27e-06 1.12e-06 NaN      NaN      
317    3.71e-08 1.25e-06 1.11e-06 NaN      NaN      
318    3.61e-08 1.24e-06 1.09e-06 NaN      NaN      
319    3.51e-08 1.22e-06 1.08e-06 NaN      NaN      
320    3.41e-08 1.20e-06 1.06e-06 NaN      NaN      
321    3.32e-08 1.18e-06 1.05e-06 NaN      NaN      
322    3.23e-08 1.17e-06 1.04e-06 NaN      NaN      
323    3.15e-08 1.15e-06 1.02e-06 NaN      NaN      
324    3.07e-08 1.13e-06 1.01e-06 NaN      NaN      
325    3.00e-08 1.12e-06 9.93e-07 NaN      NaN      
326    2.93e-08 1.10e-06 9.80e-07 NaN      NaN      
327    2.86e-08 1.09e-06 9.66e-07 NaN      NaN      
328    2.79e-08 1.07e-06 9.52e-07 NaN      NaN      
329    2.73e-08 1.05e-06 9.39e-07 NaN      NaN      
330    2.67e-08 1.04e-06 9.26e-07 NaN      NaN      
331    2.62e-08 1.02e-06 9.13e-07 NaN      NaN      
332    2.56e-08 1.01e-06 9.00e-07 NaN      NaN      
333    2.51e-08 9.94e-07 8.87e-07 NaN      NaN      
334    2.46e-08 9.79e-07 8.75e-07 NaN      NaN      
335    2.41e-08 9.65e-07 8.62e-07 NaN      NaN      
336    2.37e-08 9.50e-07 8.49e-07 NaN      NaN      
337    2.33e-08 9.36e-07 8.37e-07 NaN      NaN      
338    2.29e-08 9.22e-07 8.25e-07 NaN      NaN      
339    2.25e-08 9.08e-07 8.12e-07 NaN      NaN      
340    2.22e-08 8.94e-07 8.00e-07 NaN      NaN      
341    2.18e-08 8.80e-07 7.88e-07 NaN      NaN      
342    2.15e-08 8.66e-07 7.77e-07 NaN      NaN      
343    2.11e-08 8.52e-07 7.65e-07 NaN      NaN      
344    2.08e-08 8.39e-07 7.53e-07 NaN      NaN      
345    2.05e-08 8.25e-07 7.41e-07 NaN      NaN      
346    2.02e-08 8.12e-07 7.30e-07 NaN      NaN      
347    1.99e-08 7.99e-07 7.19e-07 NaN      NaN      
348    1.97e-08 7.86e-07 7.07e-07 NaN      NaN      
349    1.94e-08 7.73e-07 6.96e-07 NaN      NaN      
350    1.91e-08 7.60e-07 6.85e-07 NaN      NaN      
351    1.88e-08 7.47e-07 6.74e-07 NaN      NaN      
352    1.85e-08 7.35e-07 6.63e-07 NaN      NaN      
353    1.83e-08 7.22e-07 6.52e-07 NaN      NaN      
354    1.80e-08 7.10e-07 6.42e-07 NaN      NaN      
355    1.77e-08 6.98e-07 6.31e-07 NaN      NaN      
356    1.74e-08 6.86e-07 6.21e-07 NaN      NaN      
357    1.71e-08 6.74e-07 6.10e-07 NaN      NaN      
358    1.69e-08 6.63e-07 6.00e-07 NaN      NaN      
359    1.66e-08 6.51e-07 5.90e-07 NaN      NaN      
360    1.63e-08 6.40e-07 5.80e-07 NaN      NaN      
361    1.61e-08 6.28e-07 5.69e-07 NaN      NaN      
362    1.58e-08 6.17e-07 5.60e-07 NaN      NaN      
363    1.55e-08 6.06e-07 5.50e-07 NaN      NaN      
364    1.53e-08 5.95e-07 5.40e-07 NaN      NaN      
365    1.50e-08 5.84e-07 5.30e-07 NaN      NaN      
366    1.47e-08 5.73e-07 5.21e-07 NaN      NaN      
367    1.45e-08 5.63e-07 5.11e-07 NaN      NaN      
368    1.42e-08 5.52e-07 5.02e-07 NaN      NaN      
369    1.40e-08 5.42e-07 4.92e-07 NaN      NaN      
370    1.37e-08 5.32e-07 4.83e-07 NaN      NaN      
371    1.34e-08 5.21e-07 4.74e-07 NaN      NaN      
372    1.32e-08 5.11e-07 4.65e-07 NaN      NaN      
373    1.29e-08 5.01e-07 4.56e-07 NaN      NaN      
374    1.27e-08 4.92e-07 4.47e-07 NaN      NaN      
375    1.24e-08 4.82e-07 4.39e-07 NaN      NaN      
376    1.22e-08 4.72e-07 4.30e-07 NaN      NaN      
377    1.19e-08 4.63e-07 4.21e-07 NaN      NaN      
378    1.16e-08 4.53e-07 4.13e-07 NaN      NaN      
379    1.14e-08 4.44e-07 4.05e-07 NaN      NaN      
380    1.11e-08 4.35e-07 3.96e-07 NaN      NaN      
381    1.09e-08 4.26e-07 3.88e-07 NaN      NaN      
382    1.06e-08 4.17e-07 3.80e-07 NaN      NaN      
383    1.04e-08 4.08e-07 3.72e-07 NaN      NaN      
384    1.01e-08 3.99e-07 3.64e-07 NaN      NaN      
385    9.89e-09 3.91e-07 3.56e-07 NaN      NaN      
386    9.64e-09 3.82e-07 3.49e-07 NaN      NaN      
387    9.39e-09 3.74e-07 3.41e-07 NaN      NaN      
388    9.14e-09 3.66e-07 3.34e-07 NaN      NaN      
389    8.89e-09 3.57e-07 3.26e-07 NaN      NaN      
390    8.64e-09 3.49e-07 3.19e-07 NaN      NaN      
391    8.40e-09 3.41e-07 3.11e-07 NaN      NaN      
392    8.15e-09 3.34e-07 3.04e-07 NaN      NaN      
393    7.90e-09 3.26e-07 2.97e-07 NaN      NaN      
394    7.65e-09 3.18e-07 2.90e-07 NaN      NaN      
395    7.40e-09 3.11e-07 2.83e-07 NaN      NaN      
396    7.15e-09 3.03e-07 2.77e-07 NaN      NaN      
397    6.90e-09 2.96e-07 2.70e-07 NaN      NaN      
398    6.65e-09 2.89e-07 2.64e-07 NaN      NaN      
399    6.41e-09 2.82e-07 2.57e-07 NaN      NaN      
400    6.16e-09 2.75e-07 2.51e-07 NaN      NaN      
401    5.91e-09 2.68e-07 2.44e-07 NaN      NaN      
402    5.66e-09 2.61e-07 2.38e-07 NaN      NaN      
403    5.42e-09 2.54e-07 2.32e-07 NaN      NaN      
404    5.17e-09 2.48e-07 2.26e-07 NaN      NaN      
405    4.92e-09 2.41e-07 2.20e-07 NaN      NaN      
406    4.67e-09 2.35e-07 2.15e-07 NaN      NaN      
407    4.42e-09 2.29e-07 2.09e-07 NaN      NaN      
408    4.18e-09 2.23e-07 2.04e-07 NaN      NaN      
409    3.93e-09 2.17e-07 1.98e-07 NaN      NaN      
410    3.69e-09 2.11e-07 1.93e-07 NaN      NaN      
411    3.43e-09 2.05e-07 1.87e-07 NaN      NaN      
412    3.18e-09 1.99e-07 1.82e-07 NaN      NaN      
413    2.93e-09 1.93e-07 1.77e-07 NaN      NaN      
414    2.69e-09 1.88e-07 1.72e-07 NaN      NaN      
415    2.43e-09 1.82e-07 1.67e-07 NaN      NaN      
416    2.16e-09 1.77e-07 1.62e-07 NaN      NaN      
417    1.91e-09 1.72e-07 1.58e-07 NaN      NaN      
418    1.65e-09 1.67e-07 1.53e-07 NaN      NaN      
419    1.41e-09 1.62e-07 1.48e-07 NaN      NaN      
420    1.15e-09 1.57e-07 1.44e-07 NaN      NaN      
421    8.72e-10 1.52e-07 1.40e-07 NaN      NaN      
422    6.03e-10 1.48e-07 1.35e-07 NaN      NaN      
423    3.43e-10 1.43e-07 1.31e-07 NaN      NaN      
424    0.00e+00 1.39e-07 1.27e-07 NaN      NaN      
425    0.00e+00 1.34e-07 1.23e-07 NaN      NaN      
426    0.00e+00 1.30e-07 1.19e-07 NaN      NaN      
427    0.00e+00 1.26e-07 1.15e-07 NaN      NaN      
428    0.00e+00 1.21e-07 1.12e-07 NaN      NaN      
429    0.00e+00 1.17e-07 1.08e-07 NaN      NaN      
430    0.00e+00 1.14e-07 1.04e-07 NaN      NaN      
431    0.00e+00 1.10e-07 1.01e-07 NaN      NaN      
432    0.00e+00 1.06e-07 9.74e-08 NaN      NaN      
433    0.00e+00 1.02e-07 9.40e-08 NaN      NaN      
434    0.00e+00 9.87e-08 9.08e-08 NaN      NaN      
435    0.00e+00 9.51e-08 8.75e-08 NaN      NaN      
436    0.00e+00 9.17e-08 8.44e-08 NaN      NaN      
437    0.00e+00 8.83e-08 8.13e-08 NaN      NaN      
438    0.00e+00 8.51e-08 7.84e-08 NaN      NaN      
439    0.00e+00 8.19e-08 7.54e-08 NaN      NaN      
440    0.00e+00 7.89e-08 7.26e-08 NaN      NaN      
441    0.00e+00 7.58e-08 6.98e-08 NaN      NaN      
442    0.00e+00 7.29e-08 6.72e-08 NaN      NaN      
443    0.00e+00 6.99e-08 6.45e-08 NaN      NaN      
444    0.00e+00 6.72e-08 6.20e-08 NaN      NaN      
445    0.00e+00 6.44e-08 5.94e-08 NaN      NaN      
446    0.00e+00 6.18e-08 5.70e-08 NaN      NaN      
447    0.00e+00 5.91e-08 5.46e-08 NaN      NaN      
448    0.00e+00 5.66e-08 5.24e-08 NaN      NaN      
449    0.00e+00 5.41e-08 5.01e-08 NaN      NaN      
450    0.00e+00 5.17e-08 4.79e-08 NaN      NaN      
451    0.00e+00 4.93e-08 4.58e-08 NaN      NaN      
452    0.00e+00 4.70e-08 4.38e-08 NaN      NaN      
453    0.00e+00 4.47e-08 4.17e-08 NaN      NaN      
454    0.00e+00 4.26e-08 3.99e-08 NaN      NaN      
455    0.00e+00 4.05e-08 3.80e-08 NaN      NaN      
456    0.00e+00 3.86e-08 3.61e-08 NaN      NaN      
457    0.00e+00 3.66e-08 3.43e-08 NaN      NaN      
458    0.00e+00 3.47e-08 3.26e-08 NaN      NaN      
459    0.00e+00 3.28e-08 3.09e-08 NaN      NaN      
460    0.00e+00 3.11e-08 2.94e-08 NaN      NaN      
461    0.00e+00 2.93e-08 2.78e-08 NaN      NaN      
462    0.00e+00 2.77e-08 2.63e-08 NaN      NaN      
463    0.00e+00 2.60e-08 2.48e-08 NaN      NaN      
464    0.00e+00 2.45e-08 2.33e-08 NaN      NaN      
465    0.00e+00 2.29e-08 2.19e-08 NaN      NaN      
466    0.00e+00 2.15e-08 2.06e-08 NaN      NaN      
467    0.00e+00 2.01e-08 1.94e-08 NaN      NaN      
468    0.00e+00 1.88e-08 1.81e-08 NaN      NaN      
469    0.00e+00 1.76e-08 1.69e-08 NaN      NaN      
470    0.00e+00 1.64e-08 1.57e-08 NaN      NaN      
471    0.00e+00 1.53e-08 1.47e-08 NaN      NaN      
472    0.00e+00 1.43e-08 1.37e-08 NaN      NaN      
473    0.00e+00 1.32e-08 1.28e-08 NaN      NaN      
474    0.00e+00 1.23e-08 1.19e-08 NaN      NaN      
475    0.00e+00 1.13e-08 1.11e-08 NaN      NaN      
476    0.00e+00 1.05e-08 1.03e-08 NaN      NaN      
477    0.00e+00 9.64e-09 9.54e-09 NaN      NaN      
478    0.00e+00 8.85e-09 8.77e-09 NaN      NaN      
479    0.00e+00 8.07e-09 8.11e-09 NaN      NaN      
480    0.00e+00 7.34e-09 7.45e-09 NaN      NaN      
481    0.00e+00 6.70e-09 6.76e-09 NaN      NaN      
482    0.00e+00 6.06e-09 6.10e-09 NaN      NaN      
483    0.00e+00 5.37e-09 5.52e-09 NaN      NaN      
484    0.00e+00 4.75e-09 4.97e-09 NaN      NaN      
485    0.00e+00 4.07e-09 4.43e-09 NaN      NaN      
486    0.00e+00 3.42e-09 3.91e-09 NaN      NaN      
487    0.00e+00 2.84e-09 3.37e-09 NaN      NaN      
488    0.00e+00 2.18e-09 2.92e-09 NaN      NaN      
489    0.00e+00 1.69e-09 2.48e-09 NaN      NaN      
490    0.00e+00 1.15e-09 2.01e-09 NaN      NaN      
491    0.00e+00 0.00e+00 1.60e-09 NaN      NaN      
492    0.00e+00 0.00e+00 1.22e-09 NaN      NaN      
493    0.00e+00 0.00e+00 7.74e-10 NaN      NaN      
494    0.00e+00 0.00e+00 2.70e-10 NaN      NaN      
495    0.00e+00 0.00e+00 0.00e+00 NaN      NaN      
496    0.00e+00 0.00e+00 0.00e+00 NaN      NaN      
497    0.00e+00 0.00e+00 0.00e+00 NaN      NaN      
498    0.00e+00 0.00e+00 0.00e+00 NaN      NaN      
499    0.00e+00 0.00e+00 0.00e+00 NaN      NaN      


==> mode_errors_tjlr_16.dat <==
Rank   M1       M2       M3       M4       M5       
1      4.09e-01 7.70e-01 4.02e-01 7.65e-01 4.01e-01 
2      3.88e-01 6.62e-01 3.75e-01 6.58e-01 2.56e-01 
3      3.69e-01 5.64e-01 3.51e-01 5.55e-01 1.84e-01 
4      3.52e-01 5.00e-01 3.28e-01 4.78e-01 1.20e-01 
5      3.35e-01 4.60e-01 3.04e-01 4.16e-01 7.92e-02 
6      3.19e-01 4.30e-01 2.82e-01 3.79e-01 5.81e-02 
7      3.05e-01 4.05e-01 2.63e-01 3.40e-01 4.74e-02 
8      2.91e-01 3.79e-01 2.43e-01 2.95e-01 4.21e-02 
9      2.78e-01 3.55e-01 2.25e-01 2.46e-01 3.76e-02 
10     2.65e-01 3.32e-01 2.06e-01 2.18e-01 3.28e-02 
11     2.51e-01 3.13e-01 1.91e-01 1.89e-01 2.79e-02 
12     2.39e-01 2.92e-01 1.77e-01 1.61e-01 2.36e-02 
13     2.26e-01 2.72e-01 1.63e-01 1.40e-01 1.94e-02 
14     2.13e-01 2.54e-01 1.50e-01 1.25e-01 1.51e-02 
15     2.01e-01 2.37e-01 1.39e-01 1.10e-01 1.06e-02 
16     1.90e-01 2.20e-01 1.30e-01 9.82e-02 NaN      
17     1.80e-01 2.03e-01 1.21e-01 8.48e-02 NaN      
18     1.71e-01 1.88e-01 1.13e-01 7.60e-02 NaN      
19     1.63e-01 1.76e-01 1.05e-01 6.69e-02 NaN      
20     1.55e-01 1.63e-01 9.93e-02 5.90e-02 NaN      
21     1.46e-01 1.53e-01 9.37e-02 5.21e-02 NaN      
22     1.40e-01 1.42e-01 8.87e-02 4.50e-02 NaN      
23     1.33e-01 1.33e-01 8.39e-02 3.91e-02 NaN      
24     1.28e-01 1.25e-01 7.96e-02 3.38e-02 NaN      
25     1.22e-01 1.18e-01 7.56e-02 2.91e-02 NaN      
26     1.17e-01 1.11e-01 7.18e-02 2.45e-02 NaN      
27     1.12e-01 1.05e-01 6.81e-02 2.08e-02 NaN      
28     1.07e-01 9.85e-02 6.49e-02 1.77e-02 NaN      
29     1.03e-01 9.25e-02 6.19e-02 1.39e-02 NaN      
30     9.89e-02 8.73e-02 5.92e-02 9.64e-03 NaN      
31     9.53e-02 8.24e-02 5.67e-02 4.29e-03 NaN      
32     9.18e-02 7.81e-02 5.42e-02 3.34e-03 NaN      
33     8.86e-02 7.43e-02 5.19e-02 2.25e-03 NaN      
34     8.53e-02 7.07e-02 4.98e-02 1.05e-03 NaN      
35     8.22e-02 6.76e-02 4.77e-02 NaN      NaN      
36     7.92e-02 6.47e-02 4.58e-02 NaN      NaN      
37     7.62e-02 6.19e-02 4.39e-02 NaN      NaN      
38     7.36e-02 5.92e-02 4.23e-02 NaN      NaN      
39     7.09e-02 5.68e-02 4.07e-02 NaN      NaN      
40     6.87e-02 5.43e-02 3.91e-02 NaN      NaN      
41     6.65e-02 5.23e-02 3.76e-02 NaN      NaN      
42     6.43e-02 5.04e-02 3.63e-02 NaN      NaN      
43     6.22e-02 4.83e-02 3.49e-02 NaN      NaN      
44     6.03e-02 4.64e-02 3.37e-02 NaN      NaN      
45     5.85e-02 4.47e-02 3.26e-02 NaN      NaN      
46     5.68e-02 4.30e-02 3.15e-02 NaN      NaN      
47     5.52e-02 4.15e-02 3.05e-02 NaN      NaN      
48     5.35e-02 4.01e-02 2.96e-02 NaN      NaN      
49     5.19e-02 3.87e-02 2.87e-02 NaN      NaN      
50     5.04e-02 3.73e-02 2.78e-02 NaN      NaN      
51     4.89e-02 3.61e-02 2.70e-02 NaN      NaN      
52     4.75e-02 3.50e-02 2.62e-02 NaN      NaN      
53     4.61e-02 3.39e-02 2.54e-02 NaN      NaN      
54     4.48e-02 3.28e-02 2.47e-02 NaN      NaN      
55     4.35e-02 3.17e-02 2.40e-02 NaN      NaN      
56     4.23e-02 3.08e-02 2.33e-02 NaN      NaN      
57     4.11e-02 2.99e-02 2.27e-02 NaN      NaN      
58     4.00e-02 2.90e-02 2.21e-02 NaN      NaN      
59     3.90e-02 2.81e-02 2.15e-02 NaN      NaN      
60     3.80e-02 2.73e-02 2.09e-02 NaN      NaN      
61     3.70e-02 2.65e-02 2.04e-02 NaN      NaN      
62     3.60e-02 2.57e-02 1.99e-02 NaN      NaN      
63     3.50e-02 2.50e-02 1.94e-02 NaN      NaN      
64     3.41e-02 2.43e-02 1.89e-02 NaN      NaN      
65     3.32e-02 2.36e-02 1.85e-02 NaN      NaN      
66     3.24e-02 2.29e-02 1.80e-02 NaN      NaN      
67     3.15e-02 2.23e-02 1.76e-02 NaN      NaN      
68     3.08e-02 2.18e-02 1.72e-02 NaN      NaN      
69     3.00e-02 2.12e-02 1.69e-02 NaN      NaN      
70     2.93e-02 2.07e-02 1.65e-02 NaN      NaN      
71     2.86e-02 2.02e-02 1.61e-02 NaN      NaN      
72     2.79e-02 1.97e-02 1.58e-02 NaN      NaN      
73     2.72e-02 1.93e-02 1.55e-02 NaN      NaN      
74     2.66e-02 1.88e-02 1.52e-02 NaN      NaN      
75     2.59e-02 1.84e-02 1.49e-02 NaN      NaN      
76     2.53e-02 1.80e-02 1.46e-02 NaN      NaN      
77     2.48e-02 1.75e-02 1.43e-02 NaN      NaN      
78     2.42e-02 1.71e-02 1.40e-02 NaN      NaN      
79     2.37e-02 1.67e-02 1.37e-02 NaN      NaN      
80     2.32e-02 1.64e-02 1.35e-02 NaN      NaN      
81     2.26e-02 1.60e-02 1.32e-02 NaN      NaN      
82     2.21e-02 1.56e-02 1.30e-02 NaN      NaN      
83     2.17e-02 1.53e-02 1.27e-02 NaN      NaN      
84     2.12e-02 1.49e-02 1.25e-02 NaN      NaN      
85     2.08e-02 1.46e-02 1.23e-02 NaN      NaN      
86     2.03e-02 1.43e-02 1.20e-02 NaN      NaN      
87     1.99e-02 1.40e-02 1.18e-02 NaN      NaN      
88     1.95e-02 1.37e-02 1.16e-02 NaN      NaN      
89     1.91e-02 1.34e-02 1.14e-02 NaN      NaN      
90     1.87e-02 1.31e-02 1.12e-02 NaN      NaN      
91     1.83e-02 1.28e-02 1.10e-02 NaN      NaN      
92     1.80e-02 1.25e-02 1.08e-02 NaN      NaN      
93     1.76e-02 1.22e-02 1.06e-02 NaN      NaN      
94     1.73e-02 1.19e-02 1.05e-02 NaN      NaN      
95     1.69e-02 1.16e-02 1.03e-02 NaN      NaN      
96     1.66e-02 1.14e-02 1.01e-02 NaN      NaN      
97     1.63e-02 1.11e-02 9.93e-03 NaN      NaN      
98     1.60e-02 1.08e-02 9.76e-03 NaN      NaN      
99     1.57e-02 1.06e-02 9.60e-03 NaN      NaN      
100    1.54e-02 1.03e-02 9.43e-03 NaN      NaN      
101    1.51e-02 1.01e-02 9.27e-03 NaN      NaN      
102    1.48e-02 9.84e-03 9.11e-03 NaN      NaN      
103    1.46e-02 9.61e-03 8.96e-03 NaN      NaN      
104    1.43e-02 9.39e-03 8.81e-03 NaN      NaN      
105    1.41e-02 9.19e-03 8.67e-03 NaN      NaN      
106    1.38e-02 8.99e-03 8.52e-03 NaN      NaN      
107    1.36e-02 8.80e-03 8.38e-03 NaN      NaN      
108    1.33e-02 8.61e-03 8.25e-03 NaN      NaN      
109    1.31e-02 8.43e-03 8.11e-03 NaN      NaN      
110    1.29e-02 8.25e-03 7.98e-03 NaN      NaN      
111    1.26e-02 8.08e-03 7.85e-03 NaN      NaN      
112    1.24e-02 7.90e-03 7.72e-03 NaN      NaN      
113    1.22e-02 7.72e-03 7.60e-03 NaN      NaN      
114    1.20e-02 7.54e-03 7.48e-03 NaN      NaN      
115    1.18e-02 7.36e-03 7.36e-03 NaN      NaN      
116    1.16e-02 7.19e-03 7.24e-03 NaN      NaN      
117    1.14e-02 7.01e-03 7.12e-03 NaN      NaN      
118    1.13e-02 6.83e-03 7.00e-03 NaN      NaN      
119    1.11e-02 6.67e-03 6.89e-03 NaN      NaN      
120    1.09e-02 6.51e-03 6.78e-03 NaN      NaN      
121    1.07e-02 6.36e-03 6.67e-03 NaN      NaN      
122    1.06e-02 6.23e-03 6.56e-03 NaN      NaN      
123    1.04e-02 6.09e-03 6.45e-03 NaN      NaN      
124    1.02e-02 5.96e-03 6.35e-03 NaN      NaN      
125    1.01e-02 5.82e-03 6.24e-03 NaN      NaN      
126    9.91e-03 5.68e-03 6.14e-03 NaN      NaN      
127    9.75e-03 5.55e-03 6.03e-03 NaN      NaN      
128    9.60e-03 5.42e-03 5.93e-03 NaN      NaN      
129    9.46e-03 5.29e-03 5.83e-03 NaN      NaN      
130    9.31e-03 5.16e-03 5.74e-03 NaN      NaN      
131    9.17e-03 5.03e-03 5.64e-03 NaN      NaN      
132    9.03e-03 4.91e-03 5.55e-03 NaN      NaN      
133    8.90e-03 4.78e-03 5.45e-03 NaN      NaN      
134    8.76e-03 4.65e-03 5.36e-03 NaN      NaN      
135    8.63e-03 4.53e-03 5.27e-03 NaN      NaN      
136    8.51e-03 4.42e-03 5.18e-03 NaN      NaN      
137    8.38e-03 4.31e-03 5.09e-03 NaN      NaN      
138    8.26e-03 4.21e-03 5.00e-03 NaN      NaN      
139    8.14e-03 4.11e-03 4.92e-03 NaN      NaN      
140    8.02e-03 4.02e-03 4.83e-03 NaN      NaN      
141    7.89e-03 3.93e-03 4.74e-03 NaN      NaN      
142    7.77e-03 3.84e-03 4.66e-03 NaN      NaN      
143    7.66e-03 3.76e-03 4.57e-03 NaN      NaN      
144    7.54e-03 3.68e-03 4.49e-03 NaN      NaN      
145    7.43e-03 3.60e-03 4.41e-03 NaN      NaN      
146    7.31e-03 3.52e-03 4.33e-03 NaN      NaN      
147    7.20e-03 3.44e-03 4.25e-03 NaN      NaN      
148    7.09e-03 3.36e-03 4.17e-03 NaN      NaN      
149    6.98e-03 3.28e-03 4.09e-03 NaN      NaN      
150    6.88e-03 3.20e-03 4.01e-03 NaN      NaN      
151    6.77e-03 3.12e-03 3.93e-03 NaN      NaN      
152    6.67e-03 3.05e-03 3.86e-03 NaN      NaN      
153    6.57e-03 2.98e-03 3.79e-03 NaN      NaN      
154    6.47e-03 2.90e-03 3.71e-03 NaN      NaN      
155    6.38e-03 2.84e-03 3.64e-03 NaN      NaN      
156    6.28e-03 2.77e-03 3.57e-03 NaN      NaN      
157    6.18e-03 2.71e-03 3.49e-03 NaN      NaN      
158    6.09e-03 2.65e-03 3.43e-03 NaN      NaN      
159    6.01e-03 2.59e-03 3.36e-03 NaN      NaN      
160    5.92e-03 2.53e-03 3.29e-03 NaN      NaN      
161    5.83e-03 2.48e-03 3.22e-03 NaN      NaN      
162    5.75e-03 2.42e-03 3.15e-03 NaN      NaN      
163    5.66e-03 2.36e-03 3.09e-03 NaN      NaN      
164    5.58e-03 2.31e-03 3.02e-03 NaN      NaN      
165    5.51e-03 2.25e-03 2.96e-03 NaN      NaN      
166    5.43e-03 2.20e-03 2.90e-03 NaN      NaN      
167    5.35e-03 2.14e-03 2.84e-03 NaN      NaN      
168    5.27e-03 2.09e-03 2.78e-03 NaN      NaN      
169    5.20e-03 2.04e-03 2.72e-03 NaN      NaN      
170    5.12e-03 1.99e-03 2.66e-03 NaN      NaN      
171    5.05e-03 1.95e-03 2.61e-03 NaN      NaN      
172    4.97e-03 1.90e-03 2.55e-03 NaN      NaN      
173    4.90e-03 1.86e-03 2.50e-03 NaN      NaN      
174    4.83e-03 1.82e-03 2.44e-03 NaN      NaN      
175    4.76e-03 1.78e-03 2.39e-03 NaN      NaN      
176    4.69e-03 1.74e-03 2.34e-03 NaN      NaN      
177    4.63e-03 1.70e-03 2.29e-03 NaN      NaN      
178    4.56e-03 1.67e-03 2.24e-03 NaN      NaN      
179    4.49e-03 1.63e-03 2.19e-03 NaN      NaN      
180    4.42e-03 1.60e-03 2.14e-03 NaN      NaN      
181    4.36e-03 1.56e-03 2.09e-03 NaN      NaN      
182    4.29e-03 1.52e-03 2.04e-03 NaN      NaN      
183    4.23e-03 1.49e-03 1.99e-03 NaN      NaN      
184    4.16e-03 1.45e-03 1.95e-03 NaN      NaN      
185    4.10e-03 1.42e-03 1.90e-03 NaN      NaN      
186    4.04e-03 1.39e-03 1.86e-03 NaN      NaN      
187    3.98e-03 1.35e-03 1.81e-03 NaN      NaN      
188    3.92e-03 1.33e-03 1.77e-03 NaN      NaN      
189    3.86e-03 1.30e-03 1.73e-03 NaN      NaN      
190    3.80e-03 1.27e-03 1.69e-03 NaN      NaN      
191    3.74e-03 1.24e-03 1.65e-03 NaN      NaN      
192    3.69e-03 1.21e-03 1.61e-03 NaN      NaN      
193    3.63e-03 1.19e-03 1.57e-03 NaN      NaN      
194    3.57e-03 1.16e-03 1.53e-03 NaN      NaN      
195    3.52e-03 1.13e-03 1.49e-03 NaN      NaN      
196    3.46e-03 1.11e-03 1.45e-03 NaN      NaN      
197    3.41e-03 1.08e-03 1.41e-03 NaN      NaN      
198    3.35e-03 1.06e-03 1.38e-03 NaN      NaN      
199    3.30e-03 1.03e-03 1.34e-03 NaN      NaN      
200    3.25e-03 1.01e-03 1.31e-03 NaN      NaN      
201    3.20e-03 9.86e-04 1.27e-03 NaN      NaN      
202    3.15e-03 9.62e-04 1.24e-03 NaN      NaN      
203    3.10e-03 9.37e-04 1.20e-03 NaN      NaN      
204    3.05e-03 9.14e-04 1.17e-03 NaN      NaN      
205    3.00e-03 8.90e-04 1.14e-03 NaN      NaN      
206    2.95e-03 8.67e-04 1.11e-03 NaN      NaN      
207    2.90e-03 8.45e-04 1.08e-03 NaN      NaN      
208    2.86e-03 8.24e-04 1.05e-03 NaN      NaN      
209    2.81e-03 8.02e-04 1.02e-03 NaN      NaN      
210    2.76e-03 7.81e-04 9.97e-04 NaN      NaN      
211    2.72e-03 7.61e-04 9.71e-04 NaN      NaN      
212    2.68e-03 7.43e-04 9.45e-04 NaN      NaN      
213    2.63e-03 7.24e-04 9.20e-04 NaN      NaN      
214    2.59e-03 7.07e-04 8.95e-04 NaN      NaN      
215    2.55e-03 6.90e-04 8.71e-04 NaN      NaN      
216    2.50e-03 6.72e-04 8.47e-04 NaN      NaN      
217    2.46e-03 6.56e-04 8.25e-04 NaN      NaN      
218    2.42e-03 6.39e-04 8.02e-04 NaN      NaN      
219    2.38e-03 6.23e-04 7.80e-04 NaN      NaN      
220    2.34e-03 6.08e-04 7.59e-04 NaN      NaN      
221    2.30e-03 5.92e-04 7.38e-04 NaN      NaN      
222    2.26e-03 5.78e-04 7.18e-04 NaN      NaN      
223    2.22e-03 5.63e-04 6.99e-04 NaN      NaN      
224    2.19e-03 5.48e-04 6.79e-04 NaN      NaN      
225    2.15e-03 5.33e-04 6.60e-04 NaN      NaN      
226    2.11e-03 5.19e-04 6.42e-04 NaN      NaN      
227    2.08e-03 5.05e-04 6.24e-04 NaN      NaN      
228    2.04e-03 4.92e-04 6.06e-04 NaN      NaN      
229    2.00e-03 4.80e-04 5.89e-04 NaN      NaN      
230    1.97e-03 4.68e-04 5.72e-04 NaN      NaN      
231    1.93e-03 4.57e-04 5.57e-04 NaN      NaN      
232    1.90e-03 4.46e-04 5.41e-04 NaN      NaN      
233    1.87e-03 4.35e-04 5.25e-04 NaN      NaN      
234    1.83e-03 4.25e-04 5.09e-04 NaN      NaN      
235    1.80e-03 4.15e-04 4.94e-04 NaN      NaN      
236    1.77e-03 4.05e-04 4.80e-04 NaN      NaN      
237    1.74e-03 3.95e-04 4.66e-04 NaN      NaN      
238    1.71e-03 3.85e-04 4.52e-04 NaN      NaN      
239    1.67e-03 3.76e-04 4.38e-04 NaN      NaN      
240    1.64e-03 3.66e-04 4.25e-04 NaN      NaN      
241    1.61e-03 3.56e-04 4.13e-04 NaN      NaN      
242    1.59e-03 3.47e-04 4.01e-04 NaN      NaN      
243    1.56e-03 3.39e-04 3.89e-04 NaN      NaN      
244    1.53e-03 3.30e-04 3.78e-04 NaN      NaN      
245    1.50e-03 3.22e-04 3.67e-04 NaN      NaN      
246    1.47e-03 3.13e-04 3.56e-04 NaN      NaN      
247    1.44e-03 3.04e-04 3.45e-04 NaN      NaN      
248    1.42e-03 2.96e-04 3.35e-04 NaN      NaN      
249    1.39e-03 2.88e-04 3.25e-04 NaN      NaN      
250    1.37e-03 2.80e-04 3.15e-04 NaN      NaN      
251    1.34e-03 2.72e-04 3.05e-04 NaN      NaN      
252    1.32e-03 2.64e-04 2.96e-04 NaN      NaN      
253    1.29e-03 2.57e-04 2.88e-04 NaN      NaN      
254    1.27e-03 2.49e-04 2.79e-04 NaN      NaN      
255    1.24e-03 2.41e-04 2.71e-04 NaN      NaN      
256    1.22e-03 2.33e-04 2.63e-04 NaN      NaN      
257    1.20e-03 2.26e-04 2.55e-04 NaN      NaN      
258    1.18e-03 2.19e-04 2.48e-04 NaN      NaN      
259    1.15e-03 2.12e-04 2.41e-04 NaN      NaN      
260    1.13e-03 2.06e-04 2.34e-04 NaN      NaN      
261    1.11e-03 2.01e-04 2.27e-04 NaN      NaN      
262    1.09e-03 1.95e-04 2.21e-04 NaN      NaN      
263    1.07e-03 1.90e-04 2.14e-04 NaN      NaN      
264    1.05e-03 1.85e-04 2.08e-04 NaN      NaN      
265    1.03e-03 1.81e-04 2.02e-04 NaN      NaN      
266    1.01e-03 1.76e-04 1.96e-04 NaN      NaN      
267    9.89e-04 1.72e-04 1.90e-04 NaN      NaN      
268    9.70e-04 1.68e-04 1.85e-04 NaN      NaN      
269    9.51e-04 1.63e-04 1.80e-04 NaN      NaN      
270    9.32e-04 1.59e-04 1.75e-04 NaN      NaN      
271    9.14e-04 1.55e-04 1.70e-04 NaN      NaN      
272    8.96e-04 1.51e-04 1.65e-04 NaN      NaN      
273    8.79e-04 1.47e-04 1.61e-04 NaN      NaN      
274    8.61e-04 1.44e-04 1.56e-04 NaN      NaN      
275    8.44e-04 1.40e-04 1.52e-04 NaN      NaN      
276    8.27e-04 1.37e-04 1.48e-04 NaN      NaN      
277    8.11e-04 1.33e-04 1.44e-04 NaN      NaN      
278    7.94e-04 1.30e-04 1.40e-04 NaN      NaN      
279    7.78e-04 1.27e-04 1.37e-04 NaN      NaN      
280    7.62e-04 1.24e-04 1.33e-04 NaN      NaN      
281    7.47e-04 1.20e-04 1.30e-04 NaN      NaN      
282    7.32e-04 1.17e-04 1.27e-04 NaN      NaN      
283    7.17e-04 1.14e-04 1.24e-04 NaN      NaN      
284    7.03e-04 1.12e-04 1.21e-04 NaN      NaN      
285    6.88e-04 1.09e-04 1.18e-04 NaN      NaN      
286    6.74e-04 1.06e-04 1.15e-04 NaN      NaN      
287    6.60e-04 1.03e-04 1.12e-04 NaN      NaN      
288    6.46e-04 1.01e-04 1.09e-04 NaN      NaN      
289    6.33e-04 9.82e-05 1.07e-04 NaN      NaN      
290    6.20e-04 9.56e-05 1.04e-04 NaN      NaN      
291    6.07e-04 9.31e-05 1.02e-04 NaN      NaN      
292    5.94e-04 9.06e-05 9.97e-05 NaN      NaN      
293    5.82e-04 8.80e-05 9.74e-05 NaN      NaN      
294    5.70e-04 8.55e-05 9.52e-05 NaN      NaN      
295    5.58e-04 8.30e-05 9.32e-05 NaN      NaN      
296    5.46e-04 8.06e-05 9.11e-05 NaN      NaN      
297    5.35e-04 7.83e-05 8.91e-05 NaN      NaN      
298    5.24e-04 7.59e-05 8.72e-05 NaN      NaN      
299    5.12e-04 7.37e-05 8.53e-05 NaN      NaN      
300    5.02e-04 7.13e-05 8.34e-05 NaN      NaN      
301    4.91e-04 6.91e-05 8.16e-05 NaN      NaN      
302    4.81e-04 6.67e-05 7.99e-05 NaN      NaN      
303    4.71e-04 6.44e-05 7.83e-05 NaN      NaN      
304    4.62e-04 6.21e-05 7.67e-05 NaN      NaN      
305    4.52e-04 5.99e-05 7.52e-05 NaN      NaN      
306    4.43e-04 5.79e-05 7.37e-05 NaN      NaN      
307    4.33e-04 5.61e-05 7.21e-05 NaN      NaN      
308    4.24e-04 5.43e-05 7.07e-05 NaN      NaN      
309    4.15e-04 5.25e-05 6.93e-05 NaN      NaN      
310    4.07e-04 5.07e-05 6.79e-05 NaN      NaN      
311    3.98e-04 4.90e-05 6.65e-05 NaN      NaN      
312    3.90e-04 4.73e-05 6.52e-05 NaN      NaN      
313    3.82e-04 4.57e-05 6.39e-05 NaN      NaN      
314    3.74e-04 4.43e-05 6.26e-05 NaN      NaN      
315    3.66e-04 4.28e-05 6.14e-05 NaN      NaN      
316    3.58e-04 4.14e-05 6.02e-05 NaN      NaN      
317    3.51e-04 4.00e-05 5.91e-05 NaN      NaN      
318    3.43e-04 3.86e-05 5.79e-05 NaN      NaN      
319    3.36e-04 3.73e-05 5.68e-05 NaN      NaN      
320    3.30e-04 3.59e-05 5.57e-05 NaN      NaN      
321    3.23e-04 3.46e-05 5.46e-05 NaN      NaN      
322    3.16e-04 3.34e-05 5.34e-05 NaN      NaN      
323    3.10e-04 3.22e-05 5.24e-05 NaN      NaN      
324    3.03e-04 3.09e-05 5.13e-05 NaN      NaN      
325    2.97e-04 2.96e-05 5.03e-05 NaN      NaN      
326    2.91e-04 2.84e-05 4.92e-05 NaN      NaN      
327    2.85e-04 2.72e-05 4.81e-05 NaN      NaN      
328    2.79e-04 2.62e-05 4.71e-05 NaN      NaN      
329    2.73e-04 2.52e-05 4.60e-05 NaN      NaN      
330    2.67e-04 2.42e-05 4.49e-05 NaN      NaN      
331    2.62e-04 2.32e-05 4.38e-05 NaN      NaN      
332    2.57e-04 2.23e-05 4.27e-05 NaN      NaN      
333    2.51e-04 2.13e-05 4.16e-05 NaN      NaN      
334    2.46e-04 2.04e-05 4.05e-05 NaN      NaN      
335    2.41e-04 1.96e-05 3.94e-05 NaN      NaN      
336    2.36e-04 1.88e-05 3.83e-05 NaN      NaN      
337    2.31e-04 1.80e-05 3.72e-05 NaN      NaN      
338    2.27e-04 1.72e-05 3.61e-05 NaN      NaN      
339    2.22e-04 1.64e-05 3.49e-05 NaN      NaN      
340    2.18e-04 1.57e-05 3.38e-05 NaN      NaN      
341    2.13e-04 1.49e-05 3.26e-05 NaN      NaN      
342    2.09e-04 1.42e-05 3.15e-05 NaN      NaN      
343    2.05e-04 1.35e-05 3.03e-05 NaN      NaN      
344    2.01e-04 1.28e-05 2.92e-05 NaN      NaN      
345    1.97e-04 1.22e-05 2.80e-05 NaN      NaN      
346    1.93e-04 1.16e-05 2.67e-05 NaN      NaN      
347    1.89e-04 1.10e-05 2.55e-05 NaN      NaN      
348    1.86e-04 1.05e-05 2.42e-05 NaN      NaN      
349    1.82e-04 9.93e-06 2.28e-05 NaN      NaN      
350    1.78e-04 9.40e-06 2.15e-05 NaN      NaN      
351    1.75e-04 8.94e-06 2.00e-05 NaN      NaN      
352    1.72e-04 8.49e-06 1.86e-05 NaN      NaN      
353    1.68e-04 8.10e-06 1.71e-05 NaN      NaN      
354    1.65e-04 7.71e-06 1.56e-05 NaN      NaN      
355    1.62e-04 7.35e-06 1.39e-05 NaN      NaN      
356    1.59e-04 6.99e-06 1.22e-05 NaN      NaN      
357    1.56e-04 6.65e-06 1.01e-05 NaN      NaN      
358    1.54e-04 6.32e-06 7.83e-06 NaN      NaN      
359    1.51e-04 6.02e-06 5.22e-06 NaN      NaN      
360    1.48e-04 5.72e-06 NaN      NaN      NaN      
361    1.46e-04 5.44e-06 NaN      NaN      NaN      
362    1.43e-04 5.16e-06 NaN      NaN      NaN      
363    1.40e-04 4.91e-06 NaN      NaN      NaN      
364    1.38e-04 4.66e-06 NaN      NaN      NaN      
365    1.36e-04 4.43e-06 NaN      NaN      NaN      
366    1.33e-04 4.21e-06 NaN      NaN      NaN      
367    1.31e-04 3.98e-06 NaN      NaN      NaN      
368    1.29e-04 3.79e-06 NaN      NaN      NaN      
369    1.27e-04 3.59e-06 NaN      NaN      NaN      
370    1.25e-04 3.42e-06 NaN      NaN      NaN      
371    1.23e-04 3.26e-06 NaN      NaN      NaN      
372    1.21e-04 3.10e-06 NaN      NaN      NaN      
373    1.19e-04 2.95e-06 NaN      NaN      NaN      
374    1.17e-04 2.82e-06 NaN      NaN      NaN      
375    1.15e-04 2.69e-06 NaN      NaN      NaN      
376    1.13e-04 2.57e-06 NaN      NaN      NaN      
377    1.11e-04 2.44e-06 NaN      NaN      NaN      
378    1.10e-04 2.33e-06 NaN      NaN      NaN      
379    1.08e-04 2.21e-06 NaN      NaN      NaN      
380    1.06e-04 2.10e-06 NaN      NaN      NaN      
381    1.05e-04 2.00e-06 NaN      NaN      NaN      
382    1.03e-04 1.90e-06 NaN      NaN      NaN      
383    1.02e-04 1.81e-06 NaN      NaN      NaN      
384    1.00e-04 1.72e-06 NaN      NaN      NaN      
385    9.87e-05 1.64e-06 NaN      NaN      NaN      
386    9.73e-05 1.56e-06 NaN      NaN      NaN      
387    9.58e-05 1.49e-06 NaN      NaN      NaN      
388    9.44e-05 1.42e-06 NaN      NaN      NaN      
389    9.31e-05 1.35e-06 NaN      NaN      NaN      
390    9.17e-05 1.29e-06 NaN      NaN      NaN      
391    9.04e-05 1.23e-06 NaN      NaN      NaN      
392    8.91e-05 1.17e-06 NaN      NaN      NaN      
393    8.78e-05 1.12e-06 NaN      NaN      NaN      
394    8.66e-05 1.06e-06 NaN      NaN      NaN      
395    8.53e-05 1.01e-06 NaN      NaN      NaN      
396    8.41e-05 9.59e-07 NaN      NaN      NaN      
397    8.29e-05 9.11e-07 NaN      NaN      NaN      
398    8.18e-05 8.65e-07 NaN      NaN      NaN      
399    8.06e-05 8.22e-07 NaN      NaN      NaN      
400    7.95e-05 7.80e-07 NaN      NaN      NaN      
401    7.84e-05 7.43e-07 NaN      NaN      NaN      
402    7.72e-05 7.07e-07 NaN      NaN      NaN      
403    7.61e-05 6.73e-07 NaN      NaN      NaN      
404    7.50e-05 6.43e-07 NaN      NaN      NaN      
405    7.40e-05 6.12e-07 NaN      NaN      NaN      
406    7.29e-05 5.83e-07 NaN      NaN      NaN      
407    7.18e-05 5.57e-07 NaN      NaN      NaN      
408    7.08e-05 5.30e-07 NaN      NaN      NaN      
409    6.97e-05 5.05e-07 NaN      NaN      NaN      
410    6.87e-05 4.81e-07 NaN      NaN      NaN      
411    6.77e-05 4.59e-07 NaN      NaN      NaN      
412    6.66e-05 4.38e-07 NaN      NaN      NaN      
413    6.56e-05 4.18e-07 NaN      NaN      NaN      
414    6.46e-05 3.98e-07 NaN      NaN      NaN      
415    6.36e-05 3.79e-07 NaN      NaN      NaN      
416    6.25e-05 3.62e-07 NaN      NaN      NaN      
417    6.15e-05 3.47e-07 NaN      NaN      NaN      
418    6.05e-05 3.32e-07 NaN      NaN      NaN      
419    5.94e-05 3.18e-07 NaN      NaN      NaN      
420    5.84e-05 3.05e-07 NaN      NaN      NaN      
421    5.74e-05 2.92e-07 NaN      NaN      NaN      
422    5.64e-05 2.80e-07 NaN      NaN      NaN      
423    5.54e-05 2.68e-07 NaN      NaN      NaN      
424    5.43e-05 2.58e-07 NaN      NaN      NaN      
425    5.33e-05 2.47e-07 NaN      NaN      NaN      
426    5.23e-05 2.38e-07 NaN      NaN      NaN      
427    5.12e-05 2.28e-07 NaN      NaN      NaN      
428    5.02e-05 2.19e-07 NaN      NaN      NaN      
429    4.91e-05 2.10e-07 NaN      NaN      NaN      
430    4.80e-05 2.01e-07 NaN      NaN      NaN      
431    4.70e-05 1.93e-07 NaN      NaN      NaN      
432    4.59e-05 1.85e-07 NaN      NaN      NaN      
433    4.48e-05 1.77e-07 NaN      NaN      NaN      
434    4.37e-05 1.70e-07 NaN      NaN      NaN      
435    4.26e-05 1.63e-07 NaN      NaN      NaN      
436    4.14e-05 1.56e-07 NaN      NaN      NaN      
437    4.03e-05 1.49e-07 NaN      NaN      NaN      
438    3.91e-05 1.43e-07 NaN      NaN      NaN      
439    3.79e-05 1.37e-07 NaN      NaN      NaN      
440    3.67e-05 1.31e-07 NaN      NaN      NaN      
441    3.55e-05 1.26e-07 NaN      NaN      NaN      
442    3.43e-05 1.20e-07 NaN      NaN      NaN      
443    3.31e-05 1.15e-07 NaN      NaN      NaN      
444    3.18e-05 1.09e-07 NaN      NaN      NaN      
445    3.06e-05 1.05e-07 NaN      NaN      NaN      
446    2.92e-05 9.96e-08 NaN      NaN      NaN      
447    2.79e-05 9.52e-08 NaN      NaN      NaN      
448    2.65e-05 9.07e-08 NaN      NaN      NaN      
449    2.50e-05 8.68e-08 NaN      NaN      NaN      
450    2.36e-05 8.27e-08 NaN      NaN      NaN      
451    2.22e-05 7.91e-08 NaN      NaN      NaN      
452    2.07e-05 7.55e-08 NaN      NaN      NaN      
453    1.90e-05 7.24e-08 NaN      NaN      NaN      
454    1.73e-05 6.92e-08 NaN      NaN      NaN      
455    1.57e-05 6.64e-08 NaN      NaN      NaN      
456    1.39e-05 6.35e-08 NaN      NaN      NaN      
457    1.18e-05 6.11e-08 NaN      NaN      NaN      
458    9.55e-06 5.86e-08 NaN      NaN      NaN      
459    6.54e-06 5.62e-08 NaN      NaN      NaN      
460    NaN      5.41e-08 NaN      NaN      NaN      
461    NaN      5.19e-08 NaN      NaN      NaN      
462    NaN      4.99e-08 NaN      NaN      NaN      
463    NaN      4.80e-08 NaN      NaN      NaN      
464    NaN      4.63e-08 NaN      NaN      NaN      
465    NaN      4.46e-08 NaN      NaN      NaN      
466    NaN      4.31e-08 NaN      NaN      NaN      
467    NaN      4.16e-08 NaN      NaN      NaN      
468    NaN      4.03e-08 NaN      NaN      NaN      
469    NaN      3.90e-08 NaN      NaN      NaN      
470    NaN      3.77e-08 NaN      NaN      NaN      
471    NaN      3.65e-08 NaN      NaN      NaN      
472    NaN      3.54e-08 NaN      NaN      NaN      
473    NaN      3.44e-08 NaN      NaN      NaN      
474    NaN      3.33e-08 NaN      NaN      NaN      
475    NaN      3.24e-08 NaN      NaN      NaN      
476    NaN      3.15e-08 NaN      NaN      NaN      
477    NaN      3.06e-08 NaN      NaN      NaN      
478    NaN      2.98e-08 NaN      NaN      NaN      
479    NaN      2.91e-08 NaN      NaN      NaN      
480    NaN      2.83e-08 NaN      NaN      NaN      
481    NaN      2.77e-08 NaN      NaN      NaN      
482    NaN      2.70e-08 NaN      NaN      NaN      
483    NaN      2.64e-08 NaN      NaN      NaN      
484    NaN      2.58e-08 NaN      NaN      NaN      
485    NaN      2.53e-08 NaN      NaN      NaN      
486    NaN      2.47e-08 NaN      NaN      NaN      
487    NaN      2.42e-08 NaN      NaN      NaN      
488    NaN      2.37e-08 NaN      NaN      NaN      
489    NaN      2.33e-08 NaN      NaN      NaN      
490    NaN      2.28e-08 NaN      NaN      NaN      
491    NaN      2.24e-08 NaN      NaN      NaN      
492    NaN      2.20e-08 NaN      NaN      NaN      
493    NaN      2.16e-08 NaN      NaN      NaN      
494    NaN      2.12e-08 NaN      NaN      NaN      
495    NaN      2.08e-08 NaN      NaN      NaN      
496    NaN      2.04e-08 NaN      NaN      NaN      
497    NaN      2.01e-08 NaN      NaN      NaN      
498    NaN      1.98e-08 NaN      NaN      NaN      
499    NaN      1.94e-08 NaN      NaN      NaN      
500    NaN      1.91e-08 NaN      NaN      NaN      
501    NaN      1.88e-08 NaN      NaN      NaN      
502    NaN      1.85e-08 NaN      NaN      NaN      
503    NaN      1.82e-08 NaN      NaN      NaN      
504    NaN      1.79e-08 NaN      NaN      NaN      
505    NaN      1.77e-08 NaN      NaN      NaN      
506    NaN      1.74e-08 NaN      NaN      NaN      
507    NaN      1.71e-08 NaN      NaN      NaN      
508    NaN      1.69e-08 NaN      NaN      NaN      
509    NaN      1.66e-08 NaN      NaN      NaN      
510    NaN      1.64e-08 NaN      NaN      NaN      
511    NaN      1.62e-08 NaN      NaN      NaN      
512    NaN      1.59e-08 NaN      NaN      NaN      
513    NaN      1.57e-08 NaN      NaN      NaN      
514    NaN      1.55e-08 NaN      NaN      NaN      
515    NaN      1.53e-08 NaN      NaN      NaN      
516    NaN      1.51e-08 NaN      NaN      NaN      
517    NaN      1.49e-08 NaN      NaN      NaN      
518    NaN      1.47e-08 NaN      NaN      NaN      
519    NaN      1.45e-08 NaN      NaN      NaN      
520    NaN      1.43e-08 NaN      NaN      NaN      
521    NaN      1.41e-08 NaN      NaN      NaN      
522    NaN      1.39e-08 NaN      NaN      NaN      
523    NaN      1.37e-08 NaN      NaN      NaN      
524    NaN      1.36e-08 NaN      NaN      NaN      
525    NaN      1.34e-08 NaN      NaN      NaN      
526    NaN      1.32e-08 NaN      NaN      NaN      
527    NaN      1.30e-08 NaN      NaN      NaN      
528    NaN      1.28e-08 NaN      NaN      NaN      
529    NaN      1.27e-08 NaN      NaN      NaN      
530    NaN      1.25e-08 NaN      NaN      NaN      
531    NaN      1.23e-08 NaN      NaN      NaN      
532    NaN      1.22e-08 NaN      NaN      NaN      
533    NaN      1.20e-08 NaN      NaN      NaN      
534    NaN      1.19e-08 NaN      NaN      NaN      
535    NaN      1.17e-08 NaN      NaN      NaN      
536    NaN      1.15e-08 NaN      NaN      NaN      
537    NaN      1.14e-08 NaN      NaN      NaN      
538    NaN      1.12e-08 NaN      NaN      NaN      
539    NaN      1.11e-08 NaN      NaN      NaN      
540    NaN      1.09e-08 NaN      NaN      NaN      
541    NaN      1.08e-08 NaN      NaN      NaN      
542    NaN      1.07e-08 NaN      NaN      NaN      
543    NaN      1.05e-08 NaN      NaN      NaN      
544    NaN      1.04e-08 NaN      NaN      NaN      
545    NaN      1.02e-08 NaN      NaN      NaN      
546    NaN      1.01e-08 NaN      NaN      NaN      
547    NaN      9.95e-09 NaN      NaN      NaN      
548    NaN      9.81e-09 NaN      NaN      NaN      
549    NaN      9.67e-09 NaN      NaN      NaN      
550    NaN      9.54e-09 NaN      NaN      NaN      
551    NaN      9.40e-09 NaN      NaN      NaN      
552    NaN      9.27e-09 NaN      NaN      NaN      
553    NaN      9.13e-09 NaN      NaN      NaN      
554    NaN      9.00e-09 NaN      NaN      NaN      
555    NaN      8.87e-09 NaN      NaN      NaN      
556    NaN      8.73e-09 NaN      NaN      NaN      
557    NaN      8.60e-09 NaN      NaN      NaN      
558    NaN      8.47e-09 NaN      NaN      NaN      
559    NaN      8.34e-09 NaN      NaN      NaN      
560    NaN      8.21e-09 NaN      NaN      NaN      
561    NaN      8.08e-09 NaN      NaN      NaN      
562    NaN      7.96e-09 NaN      NaN      NaN      
563    NaN      7.83e-09 NaN      NaN      NaN      
564    NaN      7.71e-09 NaN      NaN      NaN      
565    NaN      7.58e-09 NaN      NaN      NaN      
566    NaN      7.46e-09 NaN      NaN      NaN      
567    NaN      7.34e-09 NaN      NaN      NaN      
568    NaN      7.21e-09 NaN      NaN      NaN      
569    NaN      7.09e-09 NaN      NaN      NaN      
570    NaN      6.97e-09 NaN      NaN      NaN      
571    NaN      6.84e-09 NaN      NaN      NaN      
572    NaN      6.72e-09 NaN      NaN      NaN      
573    NaN      6.60e-09 NaN      NaN      NaN      
574    NaN      6.48e-09 NaN      NaN      NaN      
575    NaN      6.36e-09 NaN      NaN      NaN      
576    NaN      6.24e-09 NaN      NaN      NaN      
577    NaN      6.12e-09 NaN      NaN      NaN      
578    NaN      6.00e-09 NaN      NaN      NaN      
579    NaN      5.87e-09 NaN      NaN      NaN      
580    NaN      5.75e-09 NaN      NaN      NaN      
581    NaN      5.64e-09 NaN      NaN      NaN      
582    NaN      5.52e-09 NaN      NaN      NaN      
583    NaN      5.40e-09 NaN      NaN      NaN      
584    NaN      5.28e-09 NaN      NaN      NaN      
585    NaN      5.17e-09 NaN      NaN      NaN      
586    NaN      5.05e-09 NaN      NaN      NaN      
587    NaN      4.94e-09 NaN      NaN      NaN      
588    NaN      4.82e-09 NaN      NaN      NaN      
589    NaN      4.71e-09 NaN      NaN      NaN      
590    NaN      4.60e-09 NaN      NaN      NaN      
591    NaN      4.49e-09 NaN      NaN      NaN      
592    NaN      4.38e-09 NaN      NaN      NaN      
593    NaN      4.27e-09 NaN      NaN      NaN      
594    NaN      4.16e-09 NaN      NaN      NaN      
595    NaN      4.05e-09 NaN      NaN      NaN      
596    NaN      3.94e-09 NaN      NaN      NaN      
597    NaN      3.83e-09 NaN      NaN      NaN      
598    NaN      3.73e-09 NaN      NaN      NaN      
599    NaN      3.62e-09 NaN      NaN      NaN      
600    NaN      3.51e-09 NaN      NaN      NaN      
601    NaN      3.41e-09 NaN      NaN      NaN      
602    NaN      3.30e-09 NaN      NaN      NaN      
603    NaN      3.19e-09 NaN      NaN      NaN      
604    NaN      3.08e-09 NaN      NaN      NaN      
605    NaN      2.98e-09 NaN      NaN      NaN      
606    NaN      2.87e-09 NaN      NaN      NaN      
607    NaN      2.76e-09 NaN      NaN      NaN      
608    NaN      2.65e-09 NaN      NaN      NaN      
609    NaN      2.54e-09 NaN      NaN      NaN      
610    NaN      2.44e-09 NaN      NaN      NaN      
611    NaN      2.33e-09 NaN      NaN      NaN      
612    NaN      2.22e-09 NaN      NaN      NaN      
613    NaN      2.12e-09 NaN      NaN      NaN      
614    NaN      2.02e-09 NaN      NaN      NaN      
615    NaN      1.92e-09 NaN      NaN      NaN      
616    NaN      1.81e-09 NaN      NaN      NaN      
617    NaN      1.71e-09 NaN      NaN      NaN      
618    NaN      1.60e-09 NaN      NaN      NaN      
619    NaN      1.49e-09 NaN      NaN      NaN      
620    NaN      1.40e-09 NaN      NaN      NaN      
621    NaN      1.29e-09 NaN      NaN      NaN      
622    NaN      1.19e-09 NaN      NaN      NaN      
623    NaN      1.08e-09 NaN      NaN      NaN      
624    NaN      9.75e-10 NaN      NaN      NaN      
625    NaN      8.62e-10 NaN      NaN      NaN      
626    NaN      7.58e-10 NaN      NaN      NaN      
627    NaN      6.50e-10 NaN      NaN      NaN      
628    NaN      5.57e-10 NaN      NaN      NaN      
629    NaN      4.53e-10 NaN      NaN      NaN      
630    NaN      3.70e-10 NaN      NaN      NaN      
631    NaN      2.87e-10 NaN      NaN      NaN      
632    NaN      1.76e-10 NaN      NaN      NaN      
633    NaN      0.00e+00 NaN      NaN      NaN      
634    NaN      0.00e+00 NaN      NaN      NaN      
635    NaN      0.00e+00 NaN      NaN      NaN      
636    NaN      0.00e+00 NaN      NaN      NaN      
637    NaN      0.00e+00 NaN      NaN      NaN      
638    NaN      0.00e+00 NaN      NaN      NaN      
639    NaN      0.00e+00 NaN      NaN      NaN      
640    NaN      0.00e+00 NaN      NaN      NaN      
641    NaN      0.00e+00 NaN      NaN      NaN      
642    NaN      0.00e+00 NaN      NaN      NaN      
643    NaN      0.00e+00 NaN      NaN      NaN      
644    NaN      0.00e+00 NaN      NaN      NaN      
645    NaN      0.00e+00 NaN      NaN      NaN      
646    NaN      0.00e+00 NaN      NaN      NaN      
647    NaN      0.00e+00 NaN      NaN      NaN      
648    NaN      0.00e+00 NaN      NaN      NaN      
649    NaN      0.00e+00 NaN      NaN      NaN      
650    NaN      0.00e+00 NaN      NaN      NaN      
651    NaN      0.00e+00 NaN      NaN      NaN      
652    NaN      0.00e+00 NaN      NaN      NaN      
653    NaN      0.00e+00 NaN      NaN      NaN      
654    NaN      0.00e+00 NaN      NaN      NaN      
655    NaN      0.00e+00 NaN      NaN      NaN      
656    NaN      0.00e+00 NaN      NaN      NaN      
657    NaN      0.00e+00 NaN      NaN      NaN      
658    NaN      0.00e+00 NaN      NaN      NaN      
659    NaN      0.00e+00 NaN      NaN      NaN      
660    NaN      0.00e+00 NaN      NaN      NaN      
661    NaN      0.00e+00 NaN      NaN      NaN      
662    NaN      0.00e+00 NaN      NaN      NaN      
663    NaN      0.00e+00 NaN      NaN      NaN      
664    NaN      0.00e+00 NaN      NaN      NaN      
665    NaN      0.00e+00 NaN      NaN      NaN      
666    NaN      0.00e+00 NaN      NaN      NaN      
667    NaN      0.00e+00 NaN      NaN      NaN      
668    NaN      0.00e+00 NaN      NaN      NaN      
669    NaN      0.00e+00 NaN      NaN      NaN      
670    NaN      0.00e+00 NaN      NaN      NaN      
671    NaN      0.00e+00 NaN      NaN      NaN      
672    NaN      0.00e+00 NaN      NaN      NaN      
673    NaN      0.00e+00 NaN      NaN      NaN      
674    NaN      0.00e+00 NaN      NaN      NaN      
675    NaN      0.00e+00 NaN      NaN      NaN      
676    NaN      0.00e+00 NaN      NaN      NaN      
677    NaN      0.00e+00 NaN      NaN      NaN      
678    NaN      0.00e+00 NaN      NaN      NaN      
679    NaN      0.00e+00 NaN      NaN      NaN      
680    NaN      0.00e+00 NaN      NaN      NaN      
681    NaN      0.00e+00 NaN      NaN      NaN      
682    NaN      0.00e+00 NaN      NaN      NaN      
683    NaN      0.00e+00 NaN      NaN      NaN      
684    NaN      0.00e+00 NaN      NaN      NaN      
685    NaN      0.00e+00 NaN      NaN      NaN      
686    NaN      0.00e+00 NaN      NaN      NaN      
687    NaN      0.00e+00 NaN      NaN      NaN      
688    NaN      0.00e+00 NaN      NaN      NaN      
689    NaN      0.00e+00 NaN      NaN      NaN      
690    NaN      0.00e+00 NaN      NaN      NaN      
691    NaN      0.00e+00 NaN      NaN      NaN      
692    NaN      0.00e+00 NaN      NaN      NaN      
693    NaN      0.00e+00 NaN      NaN      NaN      
694    NaN      0.00e+00 NaN      NaN      NaN      
695    NaN      0.00e+00 NaN      NaN      NaN      
696    NaN      0.00e+00 NaN      NaN      NaN      
697    NaN      0.00e+00 NaN      NaN      NaN      
698    NaN      0.00e+00 NaN      NaN      NaN      
699    NaN      0.00e+00 NaN      NaN      NaN      


==> strong_scaling.dat <==
Cores	HOSVD-s	HOSVD-G	HOSVD-pg	HOSVD-mo	HOOI-s	HOOI-G	HOOI-pg		HOOI-mo
24	1.37	310.78	1_1_4_6		0123		1.38	207.49	1_1_4_6		0123
48	0.72	591.25	1_1_6_8		0123		0.76	377.07	1_1_6_8		0123
96	0.41	1036.53	1_1_8_12	0123		0.46	626.73	1_1_8_12	0123
192	0.24	1765.99	1_1_8_24	0123		0.27	1054.05	1_1_8_24	0123
384	0.17	2451.16	1_1_16_24	0123		0.22	1277.24	1_1_16_24	0123
768	0.11	3997.91	1_1_16_48	0123		0.14	1998.92	1_1_16_48	0123
1536	0.09	4722.24	1_1_32_48	0123		0.13	2173.01	1_1_32_48	0123
3072	0.08	5370.00	1_1_32_96	0123		0.11	2574.61	1_1_32_96	0123
6144	0.06	6937.20	1_8_24_32	0123		0.09	3063.84	1_8_24_32	0123
12288	0.07	6032.16	1_8_32_48	0123		0.08	3774.60	6_8_16_16	0123


==> vary_mode_order.dat <==
Perm	Total	Gram-0	Evec-0	TTM-0	Gram-1	Evec-1	TTM-1	Gram-2	Evec-2	TTM-2	Gram-3	Evec-3	TTM-3	
0123	2.15	0.47	0.00	0.90	0.60	0.01	0.06	0.01	0.02	0.01	0.01	0.02	0.00	
0213	2.70	0.47	0.00	0.91	0.59	0.02	0.48	0.12	0.01	0.02	0.01	0.02	0.00	
0231	2.88	0.47	0.00	0.90	0.59	0.02	0.48	0.12	0.02	0.14	0.06	0.01	0.01	
1023	1.17	0.91	0.01	0.12	0.03	0.00	0.02	0.01	0.02	0.01	0.01	0.02	0.00	
1203	1.24	0.94	0.01	0.13	0.06	0.02	0.04	0.01	0.00	0.01	0.01	0.02	0.00	
1230	1.24	0.94	0.01	0.13	0.06	0.02	0.04	0.01	0.02	0.01	0.00	0.00	0.00	
2013	2.52	0.93	0.02	0.87	0.20	0.00	0.26	0.12	0.01	0.02	0.01	0.02	0.00	
2031	2.65	0.92	0.02	0.86	0.20	0.00	0.25	0.12	0.02	0.13	0.06	0.01	0.01	
2103	2.33	0.93	0.02	0.85	0.37	0.01	0.05	0.01	0.00	0.01	0.01	0.02	0.00	
2130	2.33	0.93	0.02	0.84	0.38	0.01	0.05	0.01	0.02	0.01	0.00	0.00	0.00	
2301	2.85	0.93	0.02	0.86	0.37	0.02	0.35	0.05	0.00	0.08	0.06	0.01	0.01	
2310	2.80	0.94	0.02	0.86	0.38	0.02	0.35	0.13	0.01	0.02	0.00	0.00	0.00


==> vary_proc_grid.dat <==
ProcGrid	Total	Gram-0	Evec-0	TTM-0	Gram-1	Evec-1	TTM-1	Gram-2	Evec-2	TTM-2	Gram-3	Evec-3	TTM-3	
1x1x1x384	23.23	1.40	0.04	0.71	0.32	0.04	0.21	0.09	0.04	0.05	16.26	0.04	3.98	
1x1x16x24	6.96	1.39	0.04	0.71	0.32	0.04	0.20	2.24	0.04	1.41	0.32	0.04	0.18	
1x1x2x192	12.67	1.38	0.04	0.72	0.32	0.04	0.19	0.32	0.04	0.12	7.41	0.05	1.99	
1x1x4x96	7.71	1.44	0.04	0.72	0.32	0.04	0.20	0.66	0.04	0.23	2.93	0.04	1.02	
1x1x8x48	6.12	1.46	0.04	0.72	0.32	0.04	0.20	1.08	0.05	0.69	0.97	0.07	0.47	
1x2x12x16	7.07	1.52	0.04	0.72	1.11	0.16	0.48	1.70	0.04	0.88	0.22	0.04	0.16	
#12x8x4x1	54.61	29.44	0.42	18.08	3.70	0.17	2.10	0.35	0.04	0.16	0.09	0.04	0.01	
1x4x8x12	7.78	1.66	0.04	0.71	2.30	0.17	0.85	1.14	0.04	0.55	0.16	0.04	0.11	
2x2x8x12	11.39	5.09	0.39	1.86	1.33	0.16	0.52	1.03	0.04	0.62	0.18	0.04	0.12	
#24x16x1x1	109.78	58.94	0.62	41.70	4.23	0.06	3.79	0.17	0.04	0.06	0.04	0.04	0.01	
2x4x6x8		12.16	5.15	0.39	1.85	2.50	0.16	0.81	0.65	0.04	0.38	0.13	0.04	0.07	
4x4x4x6		19.25	10.54	0.40	3.64	2.88	0.16	0.79	0.38	0.04	0.15	0.15	0.04	0.07	
#48x8x1x1	197.16	122.15	0.51	68.49	4.06	0.04	1.34	0.27	0.04	0.06	0.06	0.04	0.01	
6x4x4x4		30.29	15.34	0.38	10.23	2.40	0.24	0.86	0.46	0.04	0.15	0.11	0.04	0.03



==> weak_scaling.dat <==
Cores	HOSVD-s	HOSVD-G	HOSVD-pg	HOOI-s	HOOI-G	HOOI-pg
24	1.40	12.71	1_1_4_6		1.44	8.26	1_1_4_6
384	3.25	10.94	1_1_16_24	3.84	6.20	1_1_16_24
1944	6.99	7.63	1_1_36_54	8.75	4.08	1_1_36_54
6144	21.46	3.31	4_4_16_24	18.46	2.58	4_8_12_16
15000	42.58	2.09	5_5_20_30	24.04	2.47	5_5_20_30
31104	32.07	3.33	1_1_144_216	37.53	1.90	6_6_24_36

